Multiperiod Stochastic Peak Shaving Using Storage

We present an online stochastic model predictive control framework for demand charge management for a grid-connected consumer with attached electrical energy storage. The consumer we consider must satisfy an inflexible but stochastic electricity demand, and also receives a stochastic electricity inflow. The optimization problem formulated solves a stochastic cost minimization problem, with given weather forecast scenarios converted into forecast demand and inflow. We introduce a novel weighting scheme to account for cases where the optimization horizon spans multiple demand charge periods. The optimization scheme is tested in a setting with building demand and photovoltaic array inflow data from a real office building. The simulation study allows us to compare various design and modeling alternatives, ultimately proposing a policy based on causal affine decision rules.

==> deterministic_data_2018_mod.csv <==
date_array,pv,demand
2018-03-01 00:00:00,0,23.5625
2018-03-01 01:00:00,0,23.4333333333334
2018-03-01 02:00:00,0,23.3041666666666
2018-03-01 03:00:00,0,23.175
2018-03-01 04:00:00,0,39.2333333333333
2018-03-01 05:00:00,0,47.5138888888889
2018-03-01 06:00:00,0,64.9444444444445
2018-03-01 07:00:00,0,81.1328125
2018-03-01 08:00:00,0,81.911904761905
2018-03-01 09:00:00,0,81.536956521739
2018-03-01 10:00:00,0,77.36875
2018-03-01 11:00:00,0,58.4115384615385
2018-03-01 12:00:00,0,63.615625
2018-03-01 13:00:00,2.7,72.934210526316
2018-03-01 14:00:00,4.1875,69.230769230769
2018-03-01 15:00:00,1.11,62.0966666666665
2018-03-01 16:00:00,0,59.7875
2018-03-01 17:00:00,0,43.18
2018-03-01 18:00:00,0,29.4
2018-03-01 19:00:00,0,27.2333333333333
2018-03-01 20:00:00,0,26.4305555555556
2018-03-01 21:00:00,0,25.6277777777778
2018-03-01 22:00:00,0,24.825
2018-03-01 23:00:00,0,24.6125
2018-03-02 00:00:00,0,24.0833333333333
2018-03-02 01:00:00,0,23.5541666666666
2018-03-02 02:00:00,0,23.025
2018-03-02 03:00:00,0,31.6458333333333
2018-03-02 04:00:00,0,40.2666666666666
2018-03-02 05:00:00,0,49.4392857142857
2018-03-02 06:00:00,0,56.6774193548385
2018-03-02 07:00:00,0,78.108620689655
2018-03-02 08:00:00,0,84.71875
2018-03-02 09:00:00,1.87333333333333,79.8791666666665
2018-03-02 10:00:00,4.69166666666667,72.825
2018-03-02 11:00:00,6.645,63.7947368421055
2018-03-02 12:00:00,2.83,75.4433333333335
2018-03-02 13:00:00,0,80.622222222222
2018-03-02 14:00:00,0,83.5384615384615
2018-03-02 15:00:00,0,75.996875
2018-03-02 16:00:00,0,58.0444444444445
2018-03-02 17:00:00,0,44.4142857142857
2018-03-02 18:00:00,0,46.815
2018-03-02 19:00:00,0,42.05
2018-03-02 20:00:00,0,29.85
2018-03-02 21:00:00,0,34.15
2018-03-02 22:00:00,0,38.00625
2018-03-02 23:00:00,0,42.2833333333334
2018-03-04 00:00:00,0,34.95
2018-03-04 01:00:00,0,34.903125
2018-03-04 02:00:00,0,34.85625
2018-03-04 03:00:00,0,34.809375
2018-03-04 04:00:00,0,34.7625
2018-03-04 05:00:00,0,44.475
2018-03-04 06:00:00,0,29.4125
2018-03-04 07:00:00,0,37.1666666666667
2018-03-04 08:00:00,4.33666666666667,35.85
2018-03-04 09:00:00,5.73692307692308,34.5333333333333
2018-03-04 10:00:00,11.7075,33.2166666666666
2018-03-04 11:00:00,20.6604545454545,31.9
2018-03-04 12:00:00,57.9875895765473,36.6
2018-03-04 13:00:00,64.2409504132231,34.06
2018-03-04 14:00:00,55.2306104651163,42.425
2018-03-04 15:00:00,46.9599445471349,38.75
2018-03-04 16:00:00,22.917131147541,35.7
2018-03-04 17:00:00,3.2975,56.3583333333335
2018-03-04 18:00:00,0,41.2833333333333
2018-03-04 19:00:00,0,39.675
2018-03-04 20:00:00,0,40.825
2018-03-04 21:00:00,0,38.25
2018-03-04 22:00:00,0,29.15
2018-03-04 23:00:00,0,20.05
2018-03-05 00:00:00,0,22.875
2018-03-05 01:00:00,0,23.05
2018-03-05 02:00:00,0,23.225
2018-03-05 03:00:00,0,23.4
2018-03-05 04:00:00,0,37.075
2018-03-05 05:00:00,0,54.271739130435
2018-03-05 06:00:00,0,73.221875
2018-03-05 07:00:00,3.295,90.7944444444445
2018-03-05 08:00:00,9.11583333333333,92.95625
2018-03-05 09:00:00,18.9263461538462,91.5272727272725
2018-03-05 10:00:00,43.6157142857143,86.7305555555555
2018-03-05 11:00:00,60.2179807692308,76.8055555555555
2018-03-05 12:00:00,63.4845714285715,78.1766666666665
2018-03-05 13:00:00,62.6744186046512,84.7033333333335
2018-03-05 14:00:00,51.1451724137931,83.842
2018-03-05 15:00:00,38.085306122449,77.6166666666665
2018-03-05 16:00:00,20.45,66.145
2018-03-05 17:00:00,7.38,50.1
2018-03-05 18:00:00,1.325,43.6555555555556
2018-03-05 19:00:00,0,40.67
2018-03-05 20:00:00,0,40.0622222222222
2018-03-05 21:00:00,0,39.4544444444444
2018-03-05 22:00:00,0,38.8466666666666
2018-03-05 23:00:00,0,38.2388888888889
2018-03-06 00:00:00,0,37.6311111111111
2018-03-06 01:00:00,0,37.0233333333333
2018-03-06 02:00:00,0,36.4155555555555
2018-03-06 03:00:00,0,35.8077777777778
2018-03-06 04:00:00,0,35.2
2018-03-06 05:00:00,0,48.440625
2018-03-06 06:00:00,0,69.6982142857145
2018-03-06 07:00:00,2.08,90.7768292682925
2018-03-06 08:00:00,5.86,87.0763157894735
2018-03-06 09:00:00,23.7090909090909,77.9136363636365
2018-03-06 10:00:00,35.1354901960784,76.24375
2018-03-06 11:00:00,49.9011666666666,68.91
2018-03-06 12:00:00,51.846409214092,70.7625
2018-03-06 13:00:00,48.186017191977,78.3975
2018-03-06 14:00:00,27.2360869565217,79.2125
2018-03-06 15:00:00,21.2066666666667,67.8
2018-03-06 16:00:00,12.2725,67.902777777778
2018-03-06 17:00:00,3.1825,48.8625
2018-03-06 18:00:00,0,39.675
2018-03-06 19:00:00,0,34.2208333333333
2018-03-06 20:00:00,0,28.7666666666667
2018-03-06 21:00:00,0,29.3333333333333
2018-03-06 22:00:00,0,29.9
2018-03-06 23:00:00,0,31.1527777777778
2018-03-07 00:00:00,0,32.4055555555556
2018-03-07 01:00:00,0,33.6583333333334
2018-03-07 02:00:00,0,34.9111111111111
2018-03-07 03:00:00,0,36.1638888888889
2018-03-07 04:00:00,0,37.4166666666667
2018-03-07 05:00:00,0,48.6178571428572
2018-03-07 06:00:00,0,68.9625
2018-03-07 07:00:00,4.70333333333333,87.059090909091
2018-03-07 08:00:00,10.1142857142857,92.096875
2018-03-07 09:00:00,29.6308843537415,88.311111111111
2018-03-07 10:00:00,37.4794199535963,90.126923076923
2018-03-07 11:00:00,29.3744864864865,83.825
2018-03-07 12:00:00,18.2647826086957,81.342857142857
2018-03-07 13:00:00,24.2579220779221,89.73
2018-03-07 14:00:00,34.6338983050847,87.4925
2018-03-07 15:00:00,37.1368584070796,85.3533333333335
2018-03-07 16:00:00,23.6774257425743,73.14375
2018-03-07 17:00:00,6.84277777777778,55.0166666666665
2018-03-07 18:00:00,1.855,38
2018-03-07 19:00:00,0,38.9166666666667
2018-03-07 20:00:00,0,32.2777777777778
2018-03-07 21:00:00,0,25.6388888888889
2018-03-07 22:00:00,0,19
2018-03-07 23:00:00,0,25.05
2018-03-08 00:00:00,0,25.025
2018-03-08 01:00:00,0,25
2018-03-08 02:00:00,0,24.975
2018-03-08 03:00:00,0,25.875
2018-03-08 04:00:00,0,32.6333333333333
2018-03-08 05:00:00,0,47.5861111111111
2018-03-08 06:00:00,0,78.019512195122
2018-03-08 07:00:00,5.108,77.0743902439025
2018-03-08 08:00:00,8.64772727272727,77.9172413793105
2018-03-08 09:00:00,27.6290311418685,81.945
2018-03-08 10:00:00,45.4084375,85.6916666666665
2018-03-08 11:00:00,65.0925,70.98125
2018-03-08 12:00:00,61.122744014733,85.968181818182
2018-03-08 13:00:00,68.5392248062015,80.607142857143
2018-03-08 14:00:00,61.6954133333333,82.480357142857
2018-03-08 15:00:00,42.4177203647416,78.6666666666665
2018-03-08 16:00:00,27.0085344827586,60.8625
2018-03-08 17:00:00,9.121,45.78125
2018-03-08 18:00:00,1.07,31.6
2018-03-08 19:00:00,0,34.4846153846154
2018-03-08 20:00:00,0,30
2018-03-08 21:00:00,0,28.575
2018-03-08 22:00:00,0,27.15
2018-03-08 23:00:00,0,25.725
2018-03-09 00:00:00,0,25.825
2018-03-09 01:00:00,0,25.45
2018-03-09 02:00:00,0,25.075
2018-03-09 03:00:00,0,24.05
2018-03-09 04:00:00,0,36.3125
2018-03-09 05:00:00,0,48.61
2018-03-09 06:00:00,0,53.15
2018-03-09 07:00:00,3.335,73.85
2018-03-09 08:00:00,11.3677777777778,78.6
2018-03-09 09:00:00,26.6445238095238,78.0382352941175
2018-03-09 10:00:00,38.065,79.284375
2018-03-09 11:00:00,39.6864102564103,72.3883333333335
2018-03-09 12:00:00,31.6303448275862,80.1333333333335
2018-03-09 13:00:00,37.4460714285714,81.6285714285715
2018-03-09 14:00:00,32.4256097560976,83.4166666666665
2018-03-09 15:00:00,30.221320754717,73.4727272727275
2018-03-09 16:00:00,26.1457692307692,60.775
2018-03-09 17:00:00,3.24666666666667,37.8
2018-03-09 18:00:00,0.22,43
2018-03-09 19:00:00,0,30.5
2018-03-09 20:00:00,0,37.225
2018-03-09 21:00:00,0,32.9575
2018-03-09 22:00:00,0,28.69
2018-03-09 23:00:00,0,35.2
2018-03-10 00:00:00,0,37.2722222222222
2018-03-10 01:00:00,0,39.3444444444444
2018-03-10 02:00:00,0,41.4166666666667
2018-03-10 03:00:00,0,43.4888888888889
2018-03-10 04:00:00,0,45.5611111111111
2018-03-10 05:00:00,0,47.6333333333334
2018-03-10 06:00:00,0,36.1083333333333
2018-03-10 07:00:00,2.49,24.25
2018-03-10 08:00:00,5.55,32.65
2018-03-10 09:00:00,8.61,34.675
2018-03-10 10:00:00,14.3172727272727,33.6125
2018-03-10 11:00:00,24.6803333333333,32.55
2018-03-10 12:00:00,14.2277777777778,31.4875
2018-03-10 13:00:00,10.416,30.425
2018-03-10 14:00:00,8.69,36.375
2018-03-10 15:00:00,3.7275,35.2
2018-03-10 16:00:00,5.95142857142857,34.025
2018-03-10 17:00:00,3.05,42.5
2018-03-10 18:00:00,0.78,42.6
2018-03-10 19:00:00,0,42.7
2018-03-10 20:00:00,0,42.8
2018-03-10 21:00:00,0,37.73
2018-03-10 22:00:00,0,38.175
2018-03-10 23:00:00,0,37.7333333333333
2018-03-11 00:00:00,0,37.2916666666667
2018-03-11 01:00:00,0,36.85
2018-03-11 02:00:00,0,36.4083333333333
2018-03-11 03:00:00,0,35.9666666666666
2018-03-11 04:00:00,0,35.525
2018-03-11 05:00:00,0,44.85
2018-03-11 06:00:00,0,32
2018-03-11 07:00:00,3.035,27.975
2018-03-11 08:00:00,6.42142857142857,29.9
2018-03-11 09:00:00,14.2312,31.825
2018-03-11 10:00:00,39.0151769911504,31.925
2018-03-11 11:00:00,36.400618556701,34.425
2018-03-11 12:00:00,11.3542857142857,33.4
2018-03-11 13:00:00,11.346,37
2018-03-11 14:00:00,9.55333333333333,29.25
2018-03-11 15:00:00,5.23333333333333,40.2125
2018-03-11 16:00:00,2.2,30.55
2018-03-11 17:00:00,0.69,44.6625
2018-03-11 18:00:00,0,39.75
2018-03-11 19:00:00,0,36.25
2018-03-11 20:00:00,0,36.69375
2018-03-11 21:00:00,0,37.1375
2018-03-11 22:00:00,0,28.44375
2018-03-11 23:00:00,0,19.75
2018-03-12 00:00:00,0,23.325
2018-03-12 01:00:00,0,24.0625
2018-03-12 02:00:00,0,24.8
2018-03-12 03:00:00,0,24.925
2018-03-12 04:00:00,0,31.5
2018-03-12 05:00:00,0,47.0076923076923
2018-03-12 06:00:00,0,55.6796296296295
2018-03-12 07:00:00,2.2,79.067857142857
2018-03-12 08:00:00,7.555,77.86
2018-03-12 09:00:00,29.1608771929825,82.415789473684
2018-03-12 10:00:00,15.0590625,82.503125
2018-03-12 11:00:00,39.8343548387097,67.892857142857
2018-03-12 12:00:00,64.4919695044473,70.575
2018-03-12 13:00:00,49.6947933884298,78.7304347826085
2018-03-12 14:00:00,55.7776785714285,81.8809523809525
2018-03-12 15:00:00,30.7483333333333,80.7238095238095
2018-03-12 16:00:00,12.4921052631579,80.572222222222
2018-03-12 17:00:00,5.77857142857143,68.642857142857
2018-03-12 18:00:00,0,57.0583333333335
2018-03-12 19:00:00,0,50.6666666666665
2018-03-12 20:00:00,0,40.2083333333333
2018-03-12 21:00:00,0,29.75
2018-03-12 22:00:00,0,28.5444444444444
2018-03-12 23:00:00,0,27.3388888888889
2018-03-13 00:00:00,0,26.1333333333334
2018-03-13 01:00:00,0,24.9277777777778
2018-03-13 02:00:00,0,23.7222222222222
2018-03-13 03:00:00,0,22.5166666666667
2018-03-13 04:00:00,0,37.4375
2018-03-13 05:00:00,0,49.78
2018-03-13 06:00:00,0,70.989393939394
2018-03-13 07:00:00,3.57,94.432978723404
2018-03-13 08:00:00,8.21571428571429,94.727777777778
2018-03-13 09:00:00,11.8681818181818,93.5695652173915
2018-03-13 10:00:00,12.431,75.98125
2018-03-13 11:00:00,23.4971428571429,65.6666666666665
2018-03-13 12:00:00,19.6771428571429,67.731818181818
2018-03-13 13:00:00,19.8813793103448,75.32
2018-03-13 14:00:00,17.32375,79.0309523809525
2018-03-13 15:00:00,9.93571428571429,70.29
2018-03-13 16:00:00,8.448,60.332142857143
2018-03-13 17:00:00,2.98666666666667,51.25625
2018-03-13 18:00:00,0,41.49
2018-03-13 19:00:00,0,30.275
2018-03-13 20:00:00,0,21.7
2018-03-13 21:00:00,0,23.575
2018-03-13 22:00:00,0,25.45
2018-03-13 23:00:00,0,25.075
2018-03-14 00:00:00,0,25.025
2018-03-14 01:00:00,0,25.3222222222222
2018-03-14 02:00:00,0,25.6194444444444
2018-03-14 03:00:00,0,25.9166666666667
2018-03-14 04:00:00,0,32.6
2018-03-14 05:00:00,0,46.4214285714286
2018-03-14 06:00:00,0,65.625
2018-03-14 07:00:00,2.97,90.959677419355
2018-03-14 08:00:00,15.5344444444444,90.4323529411765
2018-03-14 09:00:00,34.9939130434783,88.79
2018-03-14 10:00:00,47.3430288461539,74.318181818182
2018-03-14 11:00:00,51.5524651162791,71.83
2018-03-14 12:00:00,55.6885750636132,80.2925
2018-03-14 13:00:00,57.9236065573771,75.669230769231
2018-03-14 14:00:00,51.6083333333333,73.1545454545455
2018-03-14 15:00:00,46.2683928571428,70.0227272727275
2018-03-14 16:00:00,27.8509090909091,61.277777777778
2018-03-14 17:00:00,11.725,42.5
2018-03-14 18:00:00,0.25,28.775
2018-03-14 19:00:00,0,31.0875
2018-03-14 20:00:00,0,30.6453125
2018-03-14 21:00:00,0,30.203125
2018-03-14 22:00:00,0,29.7609375
2018-03-14 23:00:00,0,29.31875
2018-03-15 00:00:00,0,28.8765625
2018-03-15 01:00:00,0,28.434375
2018-03-15 02:00:00,0,27.9921875
2018-03-15 03:00:00,0,27.55
2018-03-15 04:00:00,0,33.4333333333334
2018-03-15 05:00:00,0,45.6383333333333
2018-03-15 06:00:00,0,66.5657407407405
2018-03-15 07:00:00,2.515,83.3833333333335
2018-03-15 08:00:00,9.35285714285714,85.81875
2018-03-15 09:00:00,16.952,73.325
2018-03-15 10:00:00,12.3809090909091,82.9117647058825
2018-03-15 11:00:00,7.82,79.028125
2018-03-15 12:00:00,23.03,82.90625
2018-03-15 13:00:00,49.7871428571429,82.9466666666665
2018-03-15 14:00:00,54.9125118483413,86.45
2018-03-15 15:00:00,39.5940714285714,77.9142857142855
2018-03-15 16:00:00,15.4233333333333,60.1
2018-03-15 17:00:00,3.62,42.11
2018-03-15 18:00:00,1.35,46.2
2018-03-15 19:00:00,0,29.85
2018-03-15 20:00:00,0,30.6333333333333
2018-03-15 21:00:00,0,28.6166666666666
2018-03-15 22:00:00,0,26.6
2018-03-15 23:00:00,0,26.35
2018-03-16 00:00:00,0,26.3645833333333
2018-03-16 01:00:00,0,26.3791666666667
2018-03-16 02:00:00,0,26.39375
2018-03-16 03:00:00,0,26.4083333333333
2018-03-16 04:00:00,0,37.12
2018-03-16 05:00:00,0,49.695
2018-03-16 06:00:00,0,63.2375
2018-03-16 07:00:00,2.87,74.2264705882355
2018-03-16 08:00:00,18.22125,79.971739130435
2018-03-16 09:00:00,25.5014285714286,81.2
2018-03-16 10:00:00,27.9837777777778,83.177777777778
2018-03-16 11:00:00,65.1927777777778,69.546153846154
2018-03-16 12:00:00,52.5823228346457,85.527777777778
2018-03-16 13:00:00,53.5833006535947,84.95
2018-03-16 14:00:00,54.3636343115124,85.3166666666665
2018-03-16 15:00:00,37.5464,76.1375
2018-03-16 16:00:00,28.1690867579909,67.6214285714285
2018-03-16 17:00:00,13.3446875,46.08125
2018-03-16 18:00:00,1.765,37.025
2018-03-16 19:00:00,0,35.95
2018-03-16 20:00:00,0,22.85
2018-03-16 21:00:00,0,26.525
2018-03-16 22:00:00,0,26.4625
2018-03-16 23:00:00,0,33.45
2018-03-17 00:00:00,0,37.175
2018-03-17 01:00:00,0,41.1
2018-03-17 02:00:00,0,43.1
2018-03-17 03:00:00,0,42.1777777777778
2018-03-17 04:00:00,0,41.2555555555555
2018-03-17 05:00:00,0,40.3333333333333
2018-03-17 06:00:00,0,29.975
2018-03-17 07:00:00,5.552,31.175
2018-03-17 08:00:00,11.6333333333333,44.45
2018-03-17 09:00:00,21.565,34.9833333333333
2018-03-17 10:00:00,23.9852631578947,35.26875
2018-03-17 11:00:00,9.345,36.05
2018-03-17 12:00:00,7.57,36.65
2018-03-17 13:00:00,5.55,41.85
2018-03-17 14:00:00,4.01,27.65
2018-03-17 15:00:00,2.5,29.46875
2018-03-17 16:00:00,1.745,31.2875
2018-03-17 17:00:00,0.99,46.9
2018-03-17 18:00:00,0,36.575
2018-03-17 19:00:00,0,34.6375
2018-03-17 20:00:00,0,32.7
2018-03-17 21:00:00,0,36.6
2018-03-17 22:00:00,0,42.925
2018-03-17 23:00:00,0,35.4166666666667
2018-03-19 00:00:00,0,24.8916666666667
2018-03-19 01:00:00,0,25.5
2018-03-19 02:00:00,0,25.9
2018-03-19 03:00:00,0,26.35
2018-03-19 04:00:00,0,40.55625
2018-03-19 05:00:00,0,51.4375
2018-03-19 06:00:00,0,55.508823529412
2018-03-19 07:00:00,0,73.161111111111
2018-03-19 08:00:00,1.22,65.97
2018-03-19 09:00:00,2.44,69.2875
2018-03-19 10:00:00,3.98,69.6958333333335
2018-03-19 11:00:00,5.62833333333333,60.955
2018-03-19 12:00:00,9.92,62.595
2018-03-19 13:00:00,6.9325,68.945
2018-03-19 14:00:00,12.9888888888889,67.9954545454545
2018-03-19 15:00:00,11.17,72.725
2018-03-19 16:00:00,8.13333333333333,57.7833333333335
2018-03-19 17:00:00,3.61,46.7444444444445
2018-03-19 18:00:00,0.59,32.7833333333334
2018-03-19 19:00:00,0,36.3939393939394
2018-03-19 20:00:00,0,33.1451515151515
2018-03-19 21:00:00,0,29.8963636363636
2018-03-19 22:00:00,0,26.6475757575758
2018-03-19 23:00:00,0,23.3987878787879
2018-03-20 00:00:00,0,20.15
2018-03-20 01:00:00,0,23.55
2018-03-20 02:00:00,0,26.95
2018-03-20 03:00:00,0,31.9625
2018-03-20 04:00:00,0,36.975
2018-03-20 05:00:00,0,45.676923076923
2018-03-20 06:00:00,0,62.6884615384615
2018-03-20 07:00:00,4.36,74.461111111111
2018-03-20 08:00:00,10.3925,74.4785714285715
2018-03-20 09:00:00,37.8934899328859,73.503448275862
2018-03-20 10:00:00,39.9092881355932,73.4416666666665
2018-03-20 11:00:00,42.7735294117647,59.231818181818
2018-03-20 12:00:00,60.9185119047619,67.612121212121
2018-03-20 13:00:00,60.8651798561151,73.2176470588235
2018-03-20 14:00:00,49.5497008547008,72.208823529412
2018-03-20 15:00:00,43.1627733333333,65.971875
2018-03-20 16:00:00,33.0211111111111,64.30625
2018-03-20 17:00:00,2.04,51.94
2018-03-20 18:00:00,0,36.975
2018-03-20 19:00:00,0,36.95
2018-03-20 20:00:00,0,24.45
2018-03-20 21:00:00,0,25.9875
2018-03-20 22:00:00,0,27.525
2018-03-20 23:00:00,0,27.175
2018-03-21 00:00:00,0,26.6
2018-03-21 01:00:00,0,26.025
2018-03-21 02:00:00,0,25.45
2018-03-21 03:00:00,0,33.8979166666667
2018-03-21 04:00:00,0,42.3458333333333
2018-03-21 05:00:00,0,46.8911764705882
2018-03-21 06:00:00,0,65.840909090909
2018-03-21 07:00:00,5.05,74.9533333333335
2018-03-21 08:00:00,16.695625,76.534375
2018-03-21 09:00:00,39.8063636363636,76.5886363636365
2018-03-21 10:00:00,53.0450847457627,75.745
2018-03-21 11:00:00,63.2577101449275,62.3264705882355
2018-03-21 12:00:00,65.8610285714285,76.023076923077
2018-03-21 13:00:00,58.2822033898304,71.1
2018-03-21 14:00:00,59.2088235294117,68.0566666666665
2018-03-21 15:00:00,49.1024427480916,76.192
2018-03-21 16:00:00,35.0798901098901,60.6357142857145
2018-03-21 17:00:00,8.53411764705882,46.6227272727273
2018-03-21 18:00:00,1.765,62.5323529411765
2018-03-21 19:00:00,0,36.9
2018-03-21 20:00:00,0,34.04
2018-03-21 21:00:00,0,32.2916666666667
2018-03-21 22:00:00,0,30.5433333333334
2018-03-21 23:00:00,0,28.795
2018-03-22 00:00:00,0,27.0466666666666
2018-03-22 01:00:00,0,25.2983333333334
2018-03-22 02:00:00,0,23.55
2018-03-22 03:00:00,0,25.2
2018-03-22 04:00:00,0,34.84
2018-03-22 05:00:00,0,44.8605263157894
2018-03-22 06:00:00,0,57.598611111111
2018-03-22 07:00:00,3.265,66.5365384615385
2018-03-22 08:00:00,17.235,70.5115384615385
2018-03-22 09:00:00,36.3951207729469,70.1
2018-03-22 10:00:00,45.2644715447155,71.8521739130435
2018-03-22 11:00:00,63.449417989418,58.44
2018-03-22 12:00:00,68.8643680297398,73.825
2018-03-22 13:00:00,33.5668421052631,68.46875
2018-03-22 14:00:00,24.0004166666667,77.162
2018-03-22 15:00:00,13.0883333333333,69.146875
2018-03-22 16:00:00,8.2475,51.74
2018-03-22 17:00:00,5.208,44.59375
2018-03-22 18:00:00,0.67,44.525
2018-03-22 19:00:00,0,32.4
2018-03-22 20:00:00,0,30.6125
2018-03-22 21:00:00,0,28.825
2018-03-22 22:00:00,0,28.0625
2018-03-22 23:00:00,0,27.3
2018-03-23 00:00:00,0,27.275
2018-03-23 01:00:00,0,27.05
2018-03-23 02:00:00,0,27.65
2018-03-23 03:00:00,0,28.25
2018-03-23 04:00:00,0,36.7666666666667
2018-03-23 05:00:00,0,47.7142857142857
2018-03-23 06:00:00,0,59.9666666666665
2018-03-23 07:00:00,3.68666666666667,69.795
2018-03-23 08:00:00,9.99571428571429,67.417857142857
2018-03-23 09:00:00,35.6100900900901,62.6107142857145
2018-03-23 10:00:00,25.0869565217391,68.925
2018-03-23 11:00:00,47.0127631578947,60.2875
2018-03-23 12:00:00,60.8130946882217,66.907894736842
2018-03-23 13:00:00,57.863298245614,68.1357142857145
2018-03-23 14:00:00,60.6700961538461,68.68
2018-03-23 15:00:00,60.0556302521009,61.6166666666665
2018-03-23 16:00:00,29.8772222222222,53.761111111111
2018-03-23 17:00:00,21.188085106383,28.925
2018-03-23 18:00:00,1.47,28.24
2018-03-23 19:00:00,0,31.34
2018-03-23 20:00:00,0,28.725
2018-03-23 21:00:00,0,30.3583333333333
2018-03-23 22:00:00,0,32.4934523809524
2018-03-23 23:00:00,0,34.6285714285714
2018-03-24 00:00:00,0,33.2
2018-03-24 01:00:00,0,33.05
2018-03-24 02:00:00,0,33.1
2018-03-24 03:00:00,0,33.15
2018-03-24 04:00:00,0,36.70625
2018-03-24 05:00:00,0,40.2625
2018-03-24 06:00:00,0,29.8875
2018-03-24 07:00:00,2.98,31.2458333333334
2018-03-24 08:00:00,20.6804761904762,32.6041666666667
2018-03-24 09:00:00,47.0092307692308,33.9625
2018-03-24 10:00:00,64.653,34.29375
2018-03-24 11:00:00,75.2825,23.35
2018-03-24 12:00:00,79.08,31.475
2018-03-24 13:00:00,75.97,31
2018-03-24 14:00:00,69.2871428571429,32.8375
2018-03-24 15:00:00,55.3675,34.675
2018-03-24 16:00:00,36.8616666666667,32.8875
2018-03-24 17:00:00,15.395625,57.6
2018-03-24 18:00:00,1.655,40.525
2018-03-24 19:00:00,0,40.1972222222223
2018-03-24 20:00:00,0,39.8694444444445
2018-03-24 21:00:00,0,39.5416666666667
2018-03-24 22:00:00,0,32.6
2018-03-24 23:00:00,0,33.0839285714286
2018-03-25 00:00:00,0,33.5678571428572
2018-03-25 01:00:00,0,34.0517857142857
2018-03-25 02:00:00,0,34.5357142857143
2018-03-25 03:00:00,0,35.0196428571429
2018-03-25 04:00:00,0,35.5035714285715
2018-03-25 05:00:00,0,35.9875
2018-03-25 06:00:00,0,31.45
2018-03-25 07:00:00,2.41,29.925
2018-03-25 08:00:00,4.675,30.0733333333334
2018-03-25 09:00:00,21.9233333333333,30.2216666666666
2018-03-25 10:00:00,42.6131111111111,30.37
2018-03-25 11:00:00,56.9278723404255,27.55
2018-03-25 12:00:00,65.6549375,32.7
2018-03-25 13:00:00,49.3026470588235,31.825
2018-03-25 14:00:00,75.9663529411765,30.95
2018-03-25 15:00:00,65.5800900900901,28.675
2018-03-25 16:00:00,53.4535897435897,29.725
2018-03-25 17:00:00,36.3610714285714,31.5875
2018-03-25 18:00:00,13.2966666666667,44.0375
2018-03-25 19:00:00,1.94,41.5583333333333
2018-03-25 20:00:00,0,39.0791666666667
2018-03-25 21:00:00,0,36.6
2018-03-25 22:00:00,0,22.85
2018-03-25 23:00:00,0,26.1014285714285
2018-03-26 00:00:00,0,29.3528571428572
2018-03-26 01:00:00,0,32.6042857142857
2018-03-26 02:00:00,0,35.8557142857143
2018-03-26 03:00:00,0,39.1071428571429
2018-03-26 04:00:00,0,50.346153846154
2018-03-26 05:00:00,0,64.234375
2018-03-26 06:00:00,0,79.8604166666665
2018-03-26 07:00:00,0,81.0279411764705
2018-03-26 08:00:00,4.21,75.53
2018-03-26 09:00:00,11.036,71.4944444444445
2018-03-26 10:00:00,29.8083422459893,53.975
2018-03-26 11:00:00,48.066329113924,73.5875
2018-03-26 12:00:00,52.1296180555556,71.52
2018-03-26 13:00:00,15.2181818181818,70.282142857143
2018-03-26 14:00:00,13.5736363636364,70.15
2018-03-26 15:00:00,15.6442857142857,45.2166666666666
2018-03-26 16:00:00,8.94857142857143,33.8214285714285
2018-03-26 17:00:00,15.1505,37.5428571428572
2018-03-26 18:00:00,7.22833333333333,38.275
2018-03-26 19:00:00,1.175,32.1125
2018-03-26 20:00:00,0,31.4333333333333
2018-03-26 21:00:00,0,37.575
2018-03-26 22:00:00,0,35.3
2018-03-26 23:00:00,0,31.5
2018-03-27 00:00:00,0,28.25
2018-03-27 01:00:00,0,30.3535714285714
2018-03-27 02:00:00,0,32.4571428571428
2018-03-27 03:00:00,0,43.025
2018-03-27 04:00:00,0,48.78
2018-03-27 05:00:00,0,71.4767857142855
2018-03-27 06:00:00,0,75.957142857143
2018-03-27 07:00:00,1.93,73.00625
2018-03-27 08:00:00,8.00285714285714,70.653846153846
2018-03-27 09:00:00,17.9840909090909,74.542857142857
2018-03-27 10:00:00,35.3074,61.2142857142855
2018-03-27 11:00:00,44.8424671052632,65.05
2018-03-27 12:00:00,57.5559738134206,71.1375
2018-03-27 13:00:00,54.8280000000001,69.7
2018-03-27 14:00:00,56.7777735849057,67.45
2018-03-27 15:00:00,42.8612903225806,43.5416666666667
2018-03-27 16:00:00,31.8648076923077,20.65
2018-03-27 17:00:00,9.09416666666667,33.3
2018-03-27 18:00:00,3.9875,33.4
2018-03-27 19:00:00,0.97,33.5
2018-03-27 20:00:00,0,25.8
2018-03-27 21:00:00,0,29.55
2018-03-27 22:00:00,0,29.5666666666667
2018-03-27 23:00:00,0,29.5833333333333
2018-03-28 00:00:00,0,29.6
2018-03-28 01:00:00,0,32.7416666666667
2018-03-28 02:00:00,0,35.8833333333334
2018-03-28 03:00:00,0,43.3125
2018-03-28 04:00:00,0,53
2018-03-28 05:00:00,0,74
2018-03-28 06:00:00,0,82.920588235294
2018-03-28 07:00:00,0,81.58
2018-03-28 08:00:00,2.48,88.25
2018-03-28 09:00:00,5.31666666666667,94.7
2018-03-28 10:00:00,15.5455555555556,80.1933333333335
2018-03-28 11:00:00,37.1127848101266,93.95
2018-03-28 12:00:00,49.3192384105961,71.877777777778
2018-03-28 13:00:00,35.5076595744681,69.0125
2018-03-28 14:00:00,25.7608695652174,58.7129166666665
2018-03-28 15:00:00,19.0525,48.4133333333333
2018-03-28 16:00:00,14.3016666666667,24.525
2018-03-28 17:00:00,6.645,36.45
2018-03-28 18:00:00,2.575,45.4214285714285
2018-03-28 19:00:00,0.31,43.5755102040817
2018-03-28 20:00:00,0,41.7295918367347
2018-03-28 21:00:00,0,39.8836734693877
2018-03-28 22:00:00,0,38.0377551020408
2018-03-28 23:00:00,0,36.1918367346939
2018-03-29 00:00:00,0,34.345918367347
2018-03-29 01:00:00,0,32.5
2018-03-29 02:00:00,0,39.2875
2018-03-29 03:00:00,0,42.2428571428571
2018-03-29 04:00:00,0,49.2944444444445
2018-03-29 05:00:00,0,69.104347826087
2018-03-29 06:00:00,0,75.3839285714285
2018-03-29 07:00:00,0,76.198
2018-03-29 08:00:00,6.37142857142857,73.075
2018-03-29 09:00:00,11.2083333333333,72.65
2018-03-29 10:00:00,25.7579487179487,66.221739130435
2018-03-29 11:00:00,29.4224,71.261111111111
2018-03-29 12:00:00,56.5425,72.1
2018-03-29 13:00:00,25.8548387096774,59.15
2018-03-29 14:00:00,22.17875,62.2875
2018-03-29 15:00:00,22.4170731707317,40.6583333333333
2018-03-29 16:00:00,11.2209090909091,28.49
2018-03-29 17:00:00,16.4948387096774,34.9625
2018-03-29 18:00:00,16.4556,35.8333333333333
2018-03-29 19:00:00,4.13,33.35
2018-03-29 20:00:00,0,29.7166666666666
2018-03-29 21:00:00,0,26.0833333333333
2018-03-29 22:00:00,0,22.45
2018-03-29 23:00:00,0,28.3625
2018-03-30 00:00:00,0,31.5361111111111
2018-03-30 01:00:00,0,34.7097222222222
2018-03-30 02:00:00,0,37.8833333333333
2018-03-30 03:00:00,0,43.6666666666667
2018-03-30 04:00:00,0,49.45
2018-03-30 05:00:00,0,34.75
2018-03-30 06:00:00,0,32.55
2018-03-30 07:00:00,2.63,33.9
2018-03-30 08:00:00,5.87083333333333,35.25
2018-03-30 09:00:00,10.265,36.6
2018-03-30 10:00:00,16.8408219178082,39.1375
2018-03-30 11:00:00,26.7558139534884,38.075
2018-03-30 12:00:00,59.9380284191829,37.0125
2018-03-30 13:00:00,69.1588468468469,39.4142857142857
2018-03-30 14:00:00,56.5589312977099,34.9625
2018-03-30 15:00:00,46.6742083333334,16.3
2018-03-30 16:00:00,16.0293333333333,33.7
2018-03-30 17:00:00,10.6773333333333,30.81
2018-03-30 18:00:00,8.11545454545455,29.59875
2018-03-30 19:00:00,0,28.3875
2018-03-30 20:00:00,0,27.4
2018-03-30 21:00:00,0,39.96875
2018-03-30 22:00:00,0,39.3541666666667
2018-03-30 23:00:00,0,38.7395833333333
2018-03-31 00:00:00,0,38.125
2018-03-31 01:00:00,0,38.475
2018-03-31 02:00:00,0,38.825
2018-03-31 03:00:00,0,37.55
2018-03-31 04:00:00,0,47.0166666666667
2018-03-31 05:00:00,0,44.1
2018-03-31 06:00:00,0,38.7625
2018-03-31 07:00:00,0,33.425
2018-03-31 08:00:00,6.58428571428571,32.25
2018-03-31 09:00:00,14.17,33.075
2018-03-31 10:00:00,17.2057142857143,37.3625
2018-03-31 11:00:00,20.71,38.7875
2018-03-31 12:00:00,27.492,40.2125
2018-03-31 13:00:00,33.1,38.65
2018-03-31 14:00:00,15.4494736842105,41.2857142857143
2018-03-31 15:00:00,6.3375,28.1
2018-03-31 16:00:00,12.645,40.3666666666667
2018-03-31 17:00:00,13.8985714285714,36.075
2018-03-31 18:00:00,9.30142857142857,40.6
2018-03-31 19:00:00,3.192,42.325
2018-03-31 20:00:00,0,44.05
2018-03-31 21:00:00,0,39.15
2018-03-31 22:00:00,0,38.4625
2018-03-31 23:00:00,0,37.775
2018-04-01 00:00:00,0,38.625
2018-04-01 01:00:00,0,38.45
2018-04-01 02:00:00,0,38.275
2018-04-01 03:00:00,0,42.7325
2018-04-01 04:00:00,0,47.19
2018-04-01 05:00:00,0,31.65
2018-04-01 06:00:00,0,32.625
2018-04-01 07:00:00,1.68,32.825
2018-04-01 08:00:00,4.69428571428571,32.90625
2018-04-01 09:00:00,19.735,32.9875
2018-04-01 10:00:00,8.69478260869565,33.825
2018-04-01 11:00:00,35.935593220339,34.6625
2018-04-01 12:00:00,43.9449079754601,36.54
2018-04-01 13:00:00,62.1361020036429,34.0083333333334
2018-04-01 14:00:00,20.29,34.65
2018-04-01 15:00:00,43.2723026315789,38.7166666666666
2018-04-01 16:00:00,37.9288535031847,39.8708333333334
2018-04-01 17:00:00,41.775305466238,41.025
2018-04-01 18:00:00,7.4275,37.490625
2018-04-01 19:00:00,1.005,33.95625
2018-04-01 20:00:00,0,30.421875
2018-04-01 21:00:00,0,26.8875
2018-04-01 22:00:00,0,20.8
2018-04-01 23:00:00,0,22.6333333333334
2018-04-02 00:00:00,0,24.4666666666667
2018-04-02 01:00:00,0,26.3
2018-04-02 02:00:00,0,33.875
2018-04-02 03:00:00,0,40.1375
2018-04-02 04:00:00,0,46.4
2018-04-02 05:00:00,0,27.7
2018-04-02 06:00:00,0,30.35
2018-04-02 07:00:00,2.51,33
2018-04-02 08:00:00,11.2046153846154,32
2018-04-02 09:00:00,22.2318518518519,36.9875
2018-04-02 10:00:00,40.33375,34.40625
2018-04-02 11:00:00,61.3977192982456,35.690625
2018-04-02 12:00:00,76.4137037037037,36.975
2018-04-02 13:00:00,76.8028431372549,33.7
2018-04-02 14:00:00,51.6337980769231,39.225
2018-04-02 15:00:00,52.9897169811321,20.95
2018-04-02 16:00:00,19.0588461538462,20.5
2018-04-02 17:00:00,11.3116666666667,32.4
2018-04-02 18:00:00,6.205,30.7041666666666
2018-04-02 19:00:00,1.675,29.0083333333334
2018-04-02 20:00:00,0,27.3125
2018-04-02 21:00:00,0,26.9583333333333
2018-04-02 22:00:00,0,26.6041666666667
2018-04-02 23:00:00,0,26.25
2018-04-03 00:00:00,0,26.525
2018-04-03 01:00:00,0,30.5458333333334
2018-04-03 02:00:00,0,34.5666666666666
2018-04-03 03:00:00,0,39.05
2018-04-03 04:00:00,0,48.27
2018-04-03 05:00:00,0,60.678947368421
2018-04-03 06:00:00,0,67.5394736842105
2018-04-03 07:00:00,2.43,59.9333333333335
2018-04-03 08:00:00,6.2,61.188095238095
2018-04-03 09:00:00,31.69,62.507142857143
2018-04-03 10:00:00,39.9762824207493,45.65
2018-04-03 11:00:00,50.1035294117647,54.8363636363635
2018-04-03 12:00:00,62.5590652173913,68.79
2018-04-03 13:00:00,68.695107913669,63.94
2018-04-03 14:00:00,68.7927067669173,57.11875
2018-04-03 15:00:00,54.6128290766209,33.0083333333334
2018-04-03 16:00:00,32.1716129032258,31.075
2018-04-03 17:00:00,7.44818181818182,33.85
2018-04-03 18:00:00,5.70714285714286,37.2166666666666
2018-04-03 19:00:00,0.06,32.7833333333334
2018-04-03 20:00:00,0,28.35
2018-04-03 21:00:00,0,25.675
2018-04-03 22:00:00,0,25.6
2018-04-03 23:00:00,0,25.525
2018-04-04 00:00:00,0,25.95
2018-04-04 01:00:00,0,26.375
2018-04-04 02:00:00,0,33.6166666666667
2018-04-04 03:00:00,0,38.7375
2018-04-04 04:00:00,0,51.1357142857145
2018-04-04 05:00:00,0,61.45
2018-04-04 06:00:00,0,78.16875
2018-04-04 07:00:00,1.57,72.932608695652
2018-04-04 08:00:00,8.087,73.940909090909
2018-04-04 09:00:00,22.1861979166667,69.472222222222
2018-04-04 10:00:00,37.849375,55.109375
2018-04-04 11:00:00,66.6322222222222,67.925
2018-04-04 12:00:00,73.6408333333333,68.436111111111
2018-04-04 13:00:00,66.551010989011,71.457142857143
2018-04-04 14:00:00,67.9319213973799,67.2444444444445
2018-04-04 15:00:00,53.1429943502825,42.3
2018-04-04 16:00:00,27.9114971751412,29.5111111111111
2018-04-04 17:00:00,2.68,29.17
2018-04-04 18:00:00,13.2817073170732,33.1333333333333
2018-04-04 19:00:00,2.18,28.5125
2018-04-04 20:00:00,0,26.375
2018-04-04 21:00:00,0,26.9166666666667
2018-04-04 22:00:00,0,27.4583333333333
2018-04-04 23:00:00,0,28
2018-04-05 00:00:00,0,26.99375
2018-04-05 01:00:00,0,25.9875
2018-04-05 02:00:00,0,34.575
2018-04-05 03:00:00,0,45.05
2018-04-05 04:00:00,0,51.00625
2018-04-05 05:00:00,0,67.461111111111
2018-04-05 06:00:00,0,75.596551724138
2018-04-05 07:00:00,0.963333333333333,76.3815789473685
2018-04-05 08:00:00,10.2395,75.3933333333335
2018-04-05 09:00:00,27.7265656565657,83.4166666666665
2018-04-05 10:00:00,21.8361538461538,79.5636363636365
2018-04-05 11:00:00,21.1633333333333,74.884090909091
2018-04-05 12:00:00,41.7374345549738,75.5666666666665
2018-04-05 13:00:00,66.2801756954612,74.764705882353
2018-04-05 14:00:00,57.6243673469388,75.8958333333335
2018-04-05 15:00:00,60.0325667090216,51.5
2018-04-05 16:00:00,36.6178666666667,29.92
2018-04-05 17:00:00,35.0960914760914,37.08
2018-04-05 18:00:00,17.5047647058823,38.14
2018-04-05 19:00:00,2.245,38.2954166666666
2018-04-05 20:00:00,0,38.4508333333333
2018-04-05 21:00:00,0,38.60625
2018-04-05 22:00:00,0,38.7616666666666
2018-04-05 23:00:00,0,38.9170833333334
2018-04-06 00:00:00,0,39.0725
2018-04-06 01:00:00,0,39.2279166666667
2018-04-06 02:00:00,0,39.3833333333333
2018-04-06 03:00:00,0,48.03
2018-04-06 04:00:00,0,48.3
2018-04-06 05:00:00,0,60.9214285714285
2018-04-06 06:00:00,0,77.360294117647
2018-04-06 07:00:00,2.99,76.54
2018-04-06 08:00:00,6.8025,75.925
2018-04-06 09:00:00,29.4977777777778,78.59375
2018-04-06 10:00:00,55.1642857142857,68.5229166666665
2018-04-06 11:00:00,65.2634090909091,74.9125
2018-04-06 12:00:00,79.61,75.79375
2018-04-06 13:00:00,79.2016666666667,77.0694444444445
2018-04-06 14:00:00,78.7933333333333,62.35
2018-04-06 15:00:00,69.8155555555556,48.385
2018-04-06 16:00:00,58.6355555555556,32.15
2018-04-06 17:00:00,42.61,30.65
2018-04-06 18:00:00,22.0753333333333,38.0083333333334
2018-04-06 19:00:00,5.41714285714286,30.45
2018-04-06 20:00:00,0,35.5125
2018-04-06 21:00:00,0,40.575
2018-04-06 22:00:00,0,37.2166666666666
2018-04-06 23:00:00,0,37.6444444444444
2018-04-07 00:00:00,0,38.0722222222222
2018-04-07 01:00:00,0,38.5
2018-04-07 02:00:00,0,39.05
2018-04-07 03:00:00,0,40.4791666666667
2018-04-07 04:00:00,0,41.9083333333333
2018-04-07 05:00:00,0,36.32
2018-04-07 06:00:00,0,37.485
2018-04-07 07:00:00,2.38,38.65
2018-04-07 08:00:00,6.1775,37.7166666666667
2018-04-07 09:00:00,25.7714285714286,36.7833333333334
2018-04-07 10:00:00,51.3341666666667,35.85
2018-04-07 11:00:00,65.54,32.875
2018-04-07 12:00:00,75.3933333333333,36.5
2018-04-07 13:00:00,78.44,36.275
2018-04-07 14:00:00,75.3766666666667,35.675
2018-04-07 15:00:00,67.8333333333333,35.075
2018-04-07 16:00:00,55.5033333333333,34.25
2018-04-07 17:00:00,39.4358333333333,38.5
2018-04-07 18:00:00,19.5714285714286,44.35
2018-04-07 19:00:00,4.37666666666667,39.9
2018-04-07 20:00:00,0,40.6125
2018-04-07 21:00:00,0,41.325
2018-04-07 22:00:00,0,41.1833333333334
2018-04-07 23:00:00,0,33.7
2018-04-08 00:00:00,0,36.15
2018-04-08 01:00:00,0,38.6
2018-04-08 02:00:00,0,37.175
2018-04-08 03:00:00,0,38.9875
2018-04-08 04:00:00,0,40.8
2018-04-08 05:00:00,0,38.59
2018-04-08 06:00:00,0,38.5141666666666
2018-04-08 07:00:00,2.855,38.4383333333334
2018-04-08 08:00:00,8.89833333333333,38.3625
2018-04-08 09:00:00,26.7276470588235,41.7625
2018-04-08 10:00:00,51.2675,37.6333333333333
2018-04-08 11:00:00,59.4294936708861,29.85
2018-04-08 12:00:00,73.172,36.10625
2018-04-08 13:00:00,70.5469444444444,43.6916666666666
2018-04-08 14:00:00,62.6140703517588,40.95
2018-04-08 15:00:00,42.7333333333333,31.9333333333334
2018-04-08 16:00:00,53.2171962616822,35.15
2018-04-08 17:00:00,33.9613636363636,44.925
2018-04-08 18:00:00,16.95125,46.125
2018-04-08 19:00:00,3.01333333333333,39.55
2018-04-08 20:00:00,0,30.625
2018-04-08 21:00:00,0,21.7
2018-04-08 22:00:00,0,27.375
2018-04-08 23:00:00,0,27.75
2018-04-09 00:00:00,0,30.6166666666667
2018-04-09 01:00:00,0,33.4833333333333
2018-04-09 02:00:00,0,36.35
2018-04-09 03:00:00,0,42.975
2018-04-09 04:00:00,0,49.6888888888889
2018-04-09 05:00:00,0,76.503846153846
2018-04-09 06:00:00,0,89.240322580645
2018-04-09 07:00:00,0.725,81.859523809524
2018-04-09 08:00:00,7.56571428571428,81.206
2018-04-09 09:00:00,16.738,78.19375
2018-04-09 10:00:00,39.3086885245902,64.3
2018-04-09 11:00:00,45.472358490566,72.12
2018-04-09 12:00:00,50.0699375,73.796875
2018-04-09 13:00:00,63.2232795698925,78.7464285714285
2018-04-09 14:00:00,57.6224820143885,64.6875
2018-04-09 15:00:00,62.2782729805014,37.1571428571429
2018-04-09 16:00:00,51.9549514563107,32.2333333333333
2018-04-09 17:00:00,22.1315384615385,37.3433333333333
2018-04-09 18:00:00,8.72166666666667,27
2018-04-09 19:00:00,1.89,31.3375
2018-04-09 20:00:00,0,29.975
2018-04-09 21:00:00,0,28.1125
2018-04-09 22:00:00,0,28.0083333333334
2018-04-09 23:00:00,0,27.9041666666667
2018-04-10 00:00:00,0,27.8
2018-04-10 01:00:00,0,31.45
2018-04-10 02:00:00,0,35.1
2018-04-10 03:00:00,0,40.2375
2018-04-10 04:00:00,0,52.211111111111
2018-04-10 05:00:00,0,68.145652173913
2018-04-10 06:00:00,0,79.438095238095
2018-04-10 07:00:00,2.645,79.6060606060605
2018-04-10 08:00:00,10.23,76.7625
2018-04-10 09:00:00,30.0829787234043,80.3520833333335
2018-04-10 10:00:00,51.4022222222222,54.5
2018-04-10 11:00:00,57.393288590604,75.6793103448275
2018-04-10 12:00:00,57.583890784983,76.3125
2018-04-10 13:00:00,84.14,74.2066666666665
2018-04-10 14:00:00,67.9417149758454,70.70625
2018-04-10 15:00:00,63.1852380952381,39.9444444444444
2018-04-10 16:00:00,41.6807653061225,24.65
2018-04-10 17:00:00,25.8,31.1333333333334
2018-04-10 18:00:00,19.7334426229508,31.5277777777778
2018-04-10 19:00:00,3.38,37.7166666666667
2018-04-10 20:00:00,0.36,25.2
2018-04-10 21:00:00,0,26.4125
2018-04-10 22:00:00,0,27.625
2018-04-10 23:00:00,0,26.925
2018-04-11 00:00:00,0,26.225
2018-04-11 01:00:00,0,32.7
2018-04-11 02:00:00,0,38.8625
2018-04-11 03:00:00,0,46.175
2018-04-11 04:00:00,0,53.2
2018-04-11 05:00:00,0,59.87
2018-04-11 06:00:00,0,76.0254237288135
2018-04-11 07:00:00,1.87,72.4416666666665
2018-04-11 08:00:00,9.62111111111111,73.1565217391305
2018-04-11 09:00:00,36.1136956521739,72.728
2018-04-11 10:00:00,54.9295454545455,65.4875
2018-04-11 11:00:00,69.991052631579,68.5041666666665
2018-04-11 12:00:00,76.4784210526316,73.15
2018-04-11 13:00:00,82.0486111111111,78.2384615384615
2018-04-11 14:00:00,76.47,70.0083333333335
2018-04-11 15:00:00,67.4074311926606,44.575
2018-04-11 16:00:00,48.7898058252427,40.2214285714286
2018-04-11 17:00:00,28.5752173913043,39.5
2018-04-11 18:00:00,15.3142307692308,35.6875
2018-04-11 19:00:00,2.4325,27.31875
2018-04-11 20:00:00,0,18.95
2018-04-11 21:00:00,0,21.0777777777778
2018-04-11 22:00:00,0,23.2055555555555
2018-04-11 23:00:00,0,25.3333333333333
2018-04-12 00:00:00,0,27.7666666666667
2018-04-12 01:00:00,0,30.2
2018-04-12 02:00:00,0,32.6333333333333
2018-04-12 03:00:00,0,42.45
2018-04-12 04:00:00,0,48.6318181818182
2018-04-12 05:00:00,0,68.4184210526315
2018-04-12 06:00:00,0,80.858823529412
2018-04-12 07:00:00,3.18333333333333,82.295238095238
2018-04-12 08:00:00,10.2435714285714,79.445
2018-04-12 09:00:00,23.2291984732825,75.35
2018-04-12 10:00:00,41.4754838709677,63.5458333333335
2018-04-12 11:00:00,50.9369625520111,64.7107142857145
2018-04-12 12:00:00,54.8226391752577,75.575
2018-04-12 13:00:00,52.4035897435897,77.1
2018-04-12 14:00:00,59.4093617021277,75.22
2018-04-12 15:00:00,60.9330000000001,49.14
2018-04-12 16:00:00,64.9276,29.625
2018-04-12 17:00:00,44.9084615384615,36.0571428571428
2018-04-12 18:00:00,23.5286666666667,33.9666666666667
2018-04-12 19:00:00,5.94875,30.3458333333334
2018-04-12 20:00:00,0,26.725
2018-04-12 21:00:00,0,26.1625
2018-04-12 22:00:00,0,25.875
2018-04-12 23:00:00,0,24.25
2018-04-13 00:00:00,0,22.625
2018-04-13 01:00:00,0,28.66875
2018-04-13 02:00:00,0,34.7125
2018-04-13 03:00:00,0,43.26
2018-04-13 04:00:00,0,45.98125
2018-04-13 05:00:00,0,66.857142857143
2018-04-13 06:00:00,0,75.8795454545455
2018-04-13 07:00:00,4.4175,76.4636363636365
2018-04-13 08:00:00,13.56125,70.2166666666665
2018-04-13 09:00:00,21.6388888888889,68.176923076923
2018-04-13 10:00:00,53.7905416666667,59.602777777778
2018-04-13 11:00:00,50.7013962264151,72.109375
2018-04-13 12:00:00,52.8191317365269,84.2809523809525
2018-04-13 13:00:00,65.4578388278388,82.91
2018-04-13 14:00:00,70.2533749999999,78
2018-04-13 15:00:00,54.02555,49.4088235294117
2018-04-13 16:00:00,43.7294594594594,32.0583333333334
2018-04-13 17:00:00,6.30777777777778,36.4
2018-04-13 18:00:00,16.8081034482759,30.41875
2018-04-13 19:00:00,7.712,18.6
2018-04-13 20:00:00,0,25.55
2018-04-13 21:00:00,0,38.2285714285714
2018-04-13 22:00:00,0,38.775
2018-04-13 23:00:00,0,36.65
2018-04-14 00:00:00,0,34.525
2018-04-14 01:00:00,0,36.4
2018-04-14 02:00:00,0,35.9625
2018-04-14 03:00:00,0,35.525
2018-04-14 04:00:00,0,40.76
2018-04-14 05:00:00,0,47.3541666666667
2018-04-14 06:00:00,0,41.4333333333334
2018-04-14 07:00:00,4.8775,39.675
2018-04-14 08:00:00,14.9163636363636,37.9166666666667
2018-04-14 09:00:00,30.28925,37.9
2018-04-14 10:00:00,43.9051020408163,36.8785714285714
2018-04-14 11:00:00,61.0090178571429,40.3267857142857
2018-04-14 12:00:00,70.2494545454546,43.775
2018-04-14 13:00:00,75.4961935483871,45.71875
2018-04-14 14:00:00,66.4535632183908,47.6625
2018-04-14 15:00:00,61.7431740614335,49.60625
2018-04-14 16:00:00,44.93578125,51.55
2018-04-14 17:00:00,26.6172972972973,35.0666666666666
2018-04-14 18:00:00,18.8479166666667,47.275
2018-04-14 19:00:00,4.86,46.85
2018-04-14 20:00:00,0,46.425
2018-04-14 21:00:00,0,46
2018-04-14 22:00:00,0,44.5267857142857
2018-04-14 23:00:00,0,43.0535714285714
2018-04-15 00:00:00,0,41.5803571428572
2018-04-15 01:00:00,0,40.1071428571429
2018-04-15 02:00:00,0,38.6339285714285
2018-04-15 03:00:00,0,37.1607142857143
2018-04-15 04:00:00,0,35.6875
2018-04-15 05:00:00,0,39.7777777777778
2018-04-15 06:00:00,0,35.19375
2018-04-15 07:00:00,4.11333333333333,28.925
2018-04-15 08:00:00,12.3155555555556,33.3625
2018-04-15 09:00:00,25.9540540540541,32.92
2018-04-15 10:00:00,39.2351140065147,32.4775
2018-04-15 11:00:00,46.6815879828326,32.035
2018-04-15 12:00:00,30.4833333333333,36.7666666666667
2018-04-15 13:00:00,57.0764705882353,36.2666666666667
2018-04-15 14:00:00,76.5027631578947,44.0166666666666
2018-04-15 15:00:00,58.8582173913044,44.7511904761905
2018-04-15 16:00:00,47.2382157676348,45.4857142857143
2018-04-15 17:00:00,36.4856153846154,44.75
2018-04-15 18:00:00,11.7022222222222,42.3
2018-04-15 19:00:00,2.59,36
2018-04-15 20:00:00,0,29.7
2018-04-15 21:00:00,0,23.4
2018-04-15 22:00:00,0,25.724
2018-04-15 23:00:00,0,28.048
2018-04-16 00:00:00,0,30.372
2018-04-16 01:00:00,0,32.696
2018-04-16 02:00:00,0,35.02
2018-04-16 03:00:00,0,38.7
2018-04-16 04:00:00,0,50.3703703703705
2018-04-16 05:00:00,0,72.4238095238095
2018-04-16 06:00:00,0,80.826595744681
2018-04-16 07:00:00,3.35,73.174074074074
2018-04-16 08:00:00,15.7704761904762,71.842857142857
2018-04-16 09:00:00,34.8482795698925,72.777777777778
2018-04-16 10:00:00,55.6506896551724,62.891176470588
2018-04-16 11:00:00,52.1958333333334,88.796
2018-04-16 12:00:00,39.846375,83.415909090909
2018-04-16 13:00:00,19.2723076923077,80.3125
2018-04-16 14:00:00,58.5797368421053,73.3136363636365
2018-04-16 15:00:00,18.5044444444444,55.6
2018-04-16 16:00:00,12.18,41.7166666666667
2018-04-16 17:00:00,9.295,38.76
2018-04-16 18:00:00,6.27,37.9464285714285
2018-04-16 19:00:00,2.49333333333333,36.5514880952381
2018-04-16 20:00:00,0,35.1565476190476
2018-04-16 21:00:00,0,33.7616071428572
2018-04-16 22:00:00,0,32.3666666666667
2018-04-16 23:00:00,0,30.2944444444445
2018-04-17 00:00:00,0,28.2222222222222
2018-04-17 01:00:00,0,26.15
2018-04-17 02:00:00,0,33.4333333333334
2018-04-17 03:00:00,0,39.625
2018-04-17 04:00:00,0,49.0541666666666
2018-04-17 05:00:00,0,50.4583333333335
2018-04-17 06:00:00,0,67.0975
2018-04-17 07:00:00,6.29333333333333,64.6875
2018-04-17 08:00:00,11.99,68.227777777778
2018-04-17 09:00:00,31.9176470588235,64.2875
2018-04-17 10:00:00,53.8884615384615,64.33125
2018-04-17 11:00:00,68.26375,67.592857142857
2018-04-17 12:00:00,77.38,74.295652173913
2018-04-17 13:00:00,77.3255555555556,76.9
2018-04-17 14:00:00,77.2711111111111,74.1
2018-04-17 15:00:00,71.156,54.6375
2018-04-17 16:00:00,59.0111111111111,38.2428571428572
2018-04-17 17:00:00,27.8873584905661,31.2666666666667
2018-04-17 18:00:00,22.4085714285714,37.0444444444445
2018-04-17 19:00:00,7.8675,21.85
2018-04-17 20:00:00,1.04,25.875
2018-04-17 21:00:00,0,24.625
2018-04-17 22:00:00,0,24.8166666666667
2018-04-17 23:00:00,0,25.0083333333333
2018-04-18 00:00:00,0,25.2
2018-04-18 01:00:00,0,30.3625
2018-04-18 02:00:00,0,34.93
2018-04-18 03:00:00,0,41.275
2018-04-18 04:00:00,0,41.36
2018-04-18 05:00:00,0,56.5894736842105
2018-04-18 06:00:00,0,70.1458333333335
2018-04-18 07:00:00,2.55,70.9805555555555
2018-04-18 08:00:00,11.7663636363636,74.242857142857
2018-04-18 09:00:00,34.3910526315789,77.8454545454545
2018-04-18 10:00:00,55.5825,66.438888888889
2018-04-18 11:00:00,70.6242857142857,63.58
2018-04-18 12:00:00,78.8266666666667,67.726923076923
2018-04-18 13:00:00,81.91,71.3375
2018-04-18 14:00:00,76.73,70.457142857143
2018-04-18 15:00:00,71.2477777777778,44.4833333333333
2018-04-18 16:00:00,59.09,42.6857142857143
2018-04-18 17:00:00,43.7416666666667,30.025
2018-04-18 18:00:00,24.5892307692308,32.3555555555556
2018-04-18 19:00:00,7.76444444444444,29.4715277777778
2018-04-18 20:00:00,0.19,26.5875
2018-04-18 21:00:00,0,26.1333333333334
2018-04-18 22:00:00,0,25.6791666666666
2018-04-18 23:00:00,0,25.225
2018-04-19 00:00:00,0,25.025
2018-04-19 01:00:00,0,25.95
2018-04-19 02:00:00,0,34.44
2018-04-19 03:00:00,0,37.95
2018-04-19 04:00:00,0,41.8166666666667
2018-04-19 05:00:00,0,54.9694444444445
2018-04-19 06:00:00,0,69.55
2018-04-19 07:00:00,1.59,69.835294117647
2018-04-19 08:00:00,11.494,77.853125
2018-04-19 09:00:00,33.0883333333333,76.9333333333335
2018-04-19 10:00:00,56.2476923076923,70.07
2018-04-19 11:00:00,68.2092307692308,68.7214285714285
2018-04-19 12:00:00,74.6886666666667,78.325
2018-04-19 13:00:00,78.515,76.15
2018-04-19 14:00:00,75.395,64.5
2018-04-19 15:00:00,69.3133333333333,49.7961538461538
2018-04-19 16:00:00,57.7755555555556,34.7875
2018-04-19 17:00:00,41.6075,25
2018-04-19 18:00:00,23.2158333333333,35.3375
2018-04-19 19:00:00,7.945,30.0666666666666
2018-04-19 20:00:00,1.12,19.15
2018-04-19 21:00:00,0,25.95
2018-04-19 22:00:00,0,25.3958333333333
2018-04-19 23:00:00,0,24.8416666666667
2018-04-20 00:00:00,0,24.2875
2018-04-20 01:00:00,0,22.8
2018-04-20 02:00:00,0,33.35
2018-04-20 03:00:00,0,44.725
2018-04-20 04:00:00,0,47.6730769230769
2018-04-20 05:00:00,0,51.7357142857145
2018-04-20 06:00:00,0,70.927777777778
2018-04-20 07:00:00,3.385,73.1025
2018-04-20 08:00:00,10.99125,72.37
2018-04-20 09:00:00,31.8175555555556,72.9
2018-04-20 10:00:00,48.887032967033,60.2975
2018-04-20 11:00:00,65.7611920529801,76.591304347826
2018-04-20 12:00:00,70.5421290322581,72.317857142857
2018-04-20 13:00:00,75.4650769230769,76.83125
2018-04-20 14:00:00,72.2298947368421,72.175
2018-04-20 15:00:00,64.7323076923077,49.73
2018-04-20 16:00:00,55.0145,38.5833333333333
2018-04-20 17:00:00,41.0912,34.2666666666667
2018-04-20 18:00:00,23.315,38.1166666666667
2018-04-20 19:00:00,7.38444444444444,30.05
2018-04-20 20:00:00,0,27.225
2018-04-20 21:00:00,0,45.45
2018-04-20 22:00:00,0,39.25
2018-04-20 23:00:00,0,39.025
2018-04-21 00:00:00,0,39.6111111111111
2018-04-21 01:00:00,0,40.1972222222222
2018-04-21 02:00:00,0,40.7833333333333
2018-04-21 03:00:00,0,32.85
2018-04-21 04:00:00,0,41.6
2018-04-21 05:00:00,0,38.45
2018-04-21 06:00:00,0,39.525
2018-04-21 07:00:00,2.86,39.6875
2018-04-21 08:00:00,11.388,39.85
2018-04-21 09:00:00,32.3317647058823,43.925
2018-04-21 10:00:00,55.156,42.8
2018-04-21 11:00:00,68.0416666666667,41.6
2018-04-21 12:00:00,75.6466666666667,44.3
2018-04-21 13:00:00,75.6594736842105,47.8615384615385
2018-04-21 14:00:00,72.4093333333333,48.35
2018-04-21 15:00:00,68.033,33.3
2018-04-21 16:00:00,53.8661904761905,36.45
2018-04-21 17:00:00,37.7458823529412,44.9714285714285
2018-04-21 18:00:00,23.9792857142857,45.575
2018-04-21 19:00:00,7.54222222222222,40.95
2018-04-21 20:00:00,-0.03,49.65
2018-04-21 21:00:00,0,40
2018-04-21 22:00:00,0,40.025
2018-04-21 23:00:00,0,40.05
2018-04-22 00:00:00,0,40.075
2018-04-22 01:00:00,0,41.725
2018-04-22 02:00:00,0,44.85
2018-04-22 03:00:00,0,48.7333333333333
2018-04-22 04:00:00,0,44.15
2018-04-22 05:00:00,0,38.425
2018-04-22 06:00:00,1.48,38.1777777777778
2018-04-22 07:00:00,3.75,37.9305555555556
2018-04-22 08:00:00,12.3466666666667,37.6833333333334
2018-04-22 09:00:00,33.5208695652174,37.4361111111111
2018-04-22 10:00:00,53.8908695652174,37.1888888888889
2018-04-22 11:00:00,67.0069230769231,36.9416666666666
2018-04-22 12:00:00,74.7059259259259,39.8
2018-04-22 13:00:00,74.6885714285714,42.25
2018-04-22 14:00:00,70.8563888888889,41.025
2018-04-22 15:00:00,54.3966315789473,39.8
2018-04-22 16:00:00,45.1371555555555,40.4125
2018-04-22 17:00:00,37.0716666666667,41.025
2018-04-22 18:00:00,20.99625,47.89
2018-04-22 19:00:00,8.39111111111111,46.1
2018-04-22 20:00:00,0.81,50.4
2018-04-22 21:00:00,0,27.2
2018-04-22 22:00:00,0,30.45
2018-04-22 23:00:00,0,32.4225
2018-04-23 00:00:00,0,34.395
2018-04-23 01:00:00,0,36.3675
2018-04-23 02:00:00,0,38.34
2018-04-23 03:00:00,0,43.26
2018-04-23 04:00:00,0,48.7166666666667
2018-04-23 05:00:00,0,64.7
2018-04-23 06:00:00,0,79.3796296296295
2018-04-23 07:00:00,3.82333333333333,75.8882352941175
2018-04-23 08:00:00,12.9938461538462,74.45
2018-04-23 09:00:00,32.1372413793103,72.792857142857
2018-04-23 10:00:00,50.22952,65.9416666666665
2018-04-23 11:00:00,55.5542474916388,66.95625
2018-04-23 12:00:00,58.2557037037037,75.9796875
2018-04-23 13:00:00,74.0146841294299,78.6875
2018-04-23 14:00:00,55.2499186991871,69.79
2018-04-23 15:00:00,62.7574641148325,50.273076923077
2018-04-23 16:00:00,33.5701818181818,40.275
2018-04-23 17:00:00,9.89666666666667,36.26
2018-04-23 18:00:00,5.608,45.1642857142857
2018-04-23 19:00:00,3.0525,37.0666666666666
2018-04-23 20:00:00,0,28.7583333333333
2018-04-23 21:00:00,0,20.45
2018-04-23 22:00:00,0,26.15
2018-04-23 23:00:00,0,26.1833333333334
2018-04-24 00:00:00,0,26.2166666666666
2018-04-24 01:00:00,0,26.25
2018-04-24 02:00:00,0,33.1071428571428
2018-04-24 03:00:00,0,46.0583333333334
2018-04-24 04:00:00,0,46.9411764705882
2018-04-24 05:00:00,0,64.51
2018-04-24 06:00:00,0,76.9458333333335
2018-04-24 07:00:00,3.05,77.5555555555555
2018-04-24 08:00:00,22.571978021978,75.2714285714285
2018-04-24 09:00:00,28.3746907216495,72.2833333333335
2018-04-24 10:00:00,59.6618181818182,66.49
2018-04-24 11:00:00,64.8126699029126,73.4136363636365
2018-04-24 12:00:00,70.2871794871795,86.4175
2018-04-24 13:00:00,69.7360888888889,79.94
2018-04-24 14:00:00,57.136170212766,70.7458333333335
2018-04-24 15:00:00,54.3935877862595,47.5
2018-04-24 16:00:00,47.0851174934726,36.4
2018-04-24 17:00:00,36.6859259259259,33.1714285714285
2018-04-24 18:00:00,21.9304761904762,39.9666666666666
2018-04-24 19:00:00,7.34,26.2
2018-04-24 20:00:00,0,28.1
2018-04-24 21:00:00,0,30
2018-04-24 22:00:00,0,31.9
2018-04-24 23:00:00,0,33.8
2018-04-25 00:00:00,0,35.7
2018-04-25 01:00:00,0,37.6
2018-04-25 02:00:00,0,39.5
2018-04-25 03:00:00,0,47.95
2018-04-25 04:00:00,0,46.35
2018-04-25 05:00:00,0,74.840476190476
2018-04-25 06:00:00,0,84.943103448276
2018-04-25 07:00:00,4.3175,77.675
2018-04-25 08:00:00,17.265,73.6285714285715
2018-04-25 09:00:00,31.429652173913,82.8129032258065
2018-04-25 10:00:00,49.5903076923077,73.8633333333335
2018-04-25 11:00:00,58.3137121212121,71.0410714285715
2018-04-25 12:00:00,57.5715634218289,80.3
2018-04-25 13:00:00,73.6617613636364,82.4333333333335
2018-04-25 14:00:00,56.5716099773243,73.5
2018-04-25 15:00:00,51.6749469214438,51.78125
2018-04-25 16:00:00,41.7862254901961,39.175
2018-04-25 17:00:00,40.1527796610169,36.9222222222223
2018-04-25 18:00:00,23.6370850202429,35.3
2018-04-25 19:00:00,7.54428571428571,31.1166666666666
2018-04-25 20:00:00,1.01,28.8520833333334
2018-04-25 21:00:00,0,26.5875
2018-04-25 22:00:00,0,26.3833333333334
2018-04-25 23:00:00,0,26.1791666666667
2018-04-26 00:00:00,0,25.975
2018-04-26 01:00:00,0,27.05
2018-04-26 02:00:00,0,33.5166666666667
2018-04-26 03:00:00,0,44.3333333333334
2018-04-26 04:00:00,0,45.6666666666666
2018-04-26 05:00:00,0,68.8855263157895
2018-04-26 06:00:00,0,71.6406779661015
2018-04-26 07:00:00,5.528,78.525
2018-04-26 08:00:00,14.8634042553191,77.5867021276595
2018-04-26 09:00:00,20.6470454545455,78.020652173913
2018-04-26 10:00:00,16.5109523809524,73.6375
2018-04-26 11:00:00,19.8161904761905,79.39921875
2018-04-26 12:00:00,23.01,70.681707317073
2018-04-26 13:00:00,50.7249074074074,70.134939759036
2018-04-26 14:00:00,53.1803658536586,65.715625
2018-04-26 15:00:00,49.2441062801933,52.36875
2018-04-26 16:00:00,49.8377319587629,38.61
2018-04-26 17:00:00,29.8931,35.69
2018-04-26 18:00:00,22.0322818791946,28.9
2018-04-26 19:00:00,12.5326666666667,28.35
2018-04-26 20:00:00,0.76,31.9
2018-04-26 21:00:00,0,20.15
2018-04-26 22:00:00,0,22.3625
2018-04-26 23:00:00,0,24.575
2018-04-27 00:00:00,0,28.6375
2018-04-27 01:00:00,0,32.7
2018-04-27 02:00:00,0,36.7625
2018-04-27 03:00:00,0,41.27
2018-04-27 04:00:00,0,41.5
2018-04-27 05:00:00,0,60.405357142857
2018-04-27 06:00:00,0,78.9382352941175
2018-04-27 07:00:00,3.025,68.412121212121
2018-04-27 08:00:00,15.5441935483871,66.1607843137255
2018-04-27 09:00:00,34.3495454545455,70.078
2018-04-27 10:00:00,58.5227272727273,65.009090909091
2018-04-27 11:00:00,71.52,75.4408536585365
2018-04-27 12:00:00,77.61,69.004
2018-04-27 13:00:00,79.15,81.2375
2018-04-27 14:00:00,76.1,74.0285714285715
2018-04-27 15:00:00,69.1585714285714,48.25
2018-04-27 16:00:00,54.3468707482993,30.8666666666667
2018-04-27 17:00:00,43.2894827586207,28
2018-04-27 18:00:00,19.7678823529412,37.7
2018-04-27 19:00:00,8.775,26.05
2018-04-27 20:00:00,0.42,33.0392857142857
2018-04-27 21:00:00,0,40.0285714285715
2018-04-27 22:00:00,0,42.5875
2018-04-27 23:00:00,0,42.185
2018-04-28 00:00:00,0,41.7825
2018-04-28 01:00:00,0,41.38
2018-04-28 02:00:00,0,40.9775
2018-04-28 03:00:00,0,40.575
2018-04-28 04:00:00,0,29.75
2018-04-28 05:00:00,0,34.3
2018-04-28 06:00:00,1.93,33.25625
2018-04-28 07:00:00,8.54111111111111,32.2125
2018-04-28 08:00:00,19.3176470588235,31.16875
2018-04-28 09:00:00,27.6684210526316,30.125
2018-04-28 10:00:00,48.0813432835821,33.225
2018-04-28 11:00:00,44.0502380952381,34.225
2018-04-28 12:00:00,59.6555263157895,38.525
2018-04-28 13:00:00,61.3003095238095,35.7375
2018-04-28 14:00:00,74.2667368421053,32.95
2018-04-28 15:00:00,65.8025396825397,33.475
2018-04-28 16:00:00,44.5365420560748,35.7125
2018-04-28 17:00:00,35.4605076142132,35.075
2018-04-28 18:00:00,13.8114285714286,37.725
2018-04-28 19:00:00,3.43333333333333,38.35
2018-04-28 20:00:00,0.41,40.78
2018-04-28 21:00:00,0,39.62
2018-04-28 22:00:00,0,38.46
2018-04-28 23:00:00,0,37.3
2018-04-29 00:00:00,0,36.275
2018-04-29 01:00:00,0,35.5125
2018-04-29 02:00:00,0,34.75
2018-04-29 03:00:00,0,45.75
2018-04-29 04:00:00,0,37.66875
2018-04-29 05:00:00,0,27.1
2018-04-29 06:00:00,2.675,30.775
2018-04-29 07:00:00,7.2375,34.45
2018-04-29 08:00:00,16.91875,36.9666666666666
2018-04-29 09:00:00,33.0294736842105,39.4833333333333
2018-04-29 10:00:00,49.2260869565217,42
2018-04-29 11:00:00,53.4205280528053,38.84
2018-04-29 12:00:00,74.7733333333333,40.1
2018-04-29 13:00:00,79.28,40.2166666666666
2018-04-29 14:00:00,73.1333333333333,38.7625
2018-04-29 15:00:00,52.6212406015038,37.875
2018-04-29 16:00:00,47.8245652173913,42.2857142857143
2018-04-29 17:00:00,43.2222413793103,38.41875
2018-04-29 18:00:00,11.5316666666667,39.5416666666667
2018-04-29 19:00:00,3.9025,33.5555555555556
2018-04-29 20:00:00,0.13,27.5694444444444
2018-04-29 21:00:00,0,21.5833333333333
2018-04-29 22:00:00,0,22.65
2018-04-29 23:00:00,0,22.7083333333333
2018-04-30 00:00:00,0,22.7666666666667
2018-04-30 01:00:00,0,22.825
2018-04-30 02:00:00,0,30.525
2018-04-30 03:00:00,0,42.8994565217392
2018-04-30 04:00:00,0,55.2739130434785
2018-04-30 05:00:00,0,67.4847826086955
2018-04-30 06:00:00,1.64,88.1894736842105
2018-04-30 07:00:00,4.338,79.2066666666665
2018-04-30 08:00:00,20.3471052631579,69.8233333333335
2018-04-30 09:00:00,38.3681395348837,71.3035714285715
2018-04-30 10:00:00,51.2843494423792,72.7875
2018-04-30 11:00:00,58.1355670103093,69.9375
2018-04-30 12:00:00,80.9841176470588,71.56
2018-04-30 13:00:00,59.87345323741,80.609375
2018-04-30 14:00:00,57.6432584269663,73.2232142857145
2018-04-30 15:00:00,54.6302431610942,55.48
2018-04-30 16:00:00,43.8685840707964,44.3714285714286
2018-04-30 17:00:00,51.1052380952381,39.29
2018-04-30 18:00:00,9.23041666666667,38.025
2018-04-30 19:00:00,4.28,27.7833333333334
2018-04-30 20:00:00,0.24,27.1166666666667
2018-04-30 21:00:00,0,26.45
2018-04-30 22:00:00,0,27.525
2018-04-30 23:00:00,0,28.6
2018-05-01 00:00:00,0,27.275
2018-05-01 01:00:00,0,30.8708333333334
2018-05-01 02:00:00,0,34.4666666666666
2018-05-01 03:00:00,0,39.73
2018-05-01 04:00:00,0,45.9818181818182
2018-05-01 05:00:00,0,57.98
2018-05-01 06:00:00,0,75.05
2018-05-01 07:00:00,4.0375,67.825
2018-05-01 08:00:00,8.62,59.45
2018-05-01 09:00:00,15.1518181818182,57.99
2018-05-01 10:00:00,19.215,53.2566666666665
2018-05-01 11:00:00,65.7537717121588,62.548076923077
2018-05-01 12:00:00,67.0125072886297,49.4666666666667
2018-05-01 13:00:00,33.863023255814,49.29
2018-05-01 14:00:00,49.4995789473684,45.65
2018-05-01 15:00:00,27.3555555555556,40.77
2018-05-01 16:00:00,49.0811363636364,41.6416666666667
2018-05-01 17:00:00,25.9571428571429,42.425
2018-05-01 18:00:00,10.2878571428571,36.6666666666667
2018-05-01 19:00:00,4.675,30.4
2018-05-01 20:00:00,1.645,28.76875
2018-05-01 21:00:00,0,27.1375
2018-05-01 22:00:00,0,31.65
2018-05-01 23:00:00,0,24.7333333333333
2018-05-02 00:00:00,0,26.0416666666667
2018-05-02 01:00:00,0,27.35
2018-05-02 02:00:00,0,34.8
2018-05-02 03:00:00,0,43.2875
2018-05-02 04:00:00,0,42.2
2018-05-02 05:00:00,0,69.025
2018-05-02 06:00:00,2.4,77.295588235294
2018-05-02 07:00:00,5.44,80.8
2018-05-02 08:00:00,15.2418181818182,74.165789473684
2018-05-02 09:00:00,22.0091666666667,82.2204545454545
2018-05-02 10:00:00,44.5813008130081,74.0555555555555
2018-05-02 11:00:00,38.8998958333333,65.568181818182
2018-05-02 12:00:00,50.338313253012,71.520588235294
2018-05-02 13:00:00,55.50044,84.075
2018-05-02 14:00:00,51.501914893617,73.215
2018-05-02 15:00:00,26.6171428571429,52.55
2018-05-02 16:00:00,27.4871428571429,40.5083333333334
2018-05-02 17:00:00,11.405,37.53
2018-05-02 18:00:00,5.33,41.5785714285714
2018-05-02 19:00:00,2.295,34.775
2018-05-02 20:00:00,0.02,25.36
2018-05-02 21:00:00,0,26.1925
2018-05-02 22:00:00,0,27.025
2018-05-02 23:00:00,0,28.2973214285715
2018-05-03 00:00:00,0,29.5696428571428
2018-05-03 01:00:00,0,30.8419642857143
2018-05-03 02:00:00,0,32.1142857142857
2018-05-03 03:00:00,0,39.66
2018-05-03 04:00:00,0,50.7076923076925
2018-05-03 05:00:00,0,66.6328125
2018-05-03 06:00:00,0,82.467441860465
2018-05-03 07:00:00,2.28,84.834375
2018-05-03 08:00:00,4.54,83.9541379310345
2018-05-03 09:00:00,6.805,83.2797872340425
2018-05-03 10:00:00,12.3683333333333,78.4194444444445
2018-05-03 11:00:00,23.7,74.444214876033
2018-05-03 12:00:00,78.2656984478934,78.699019607843
2018-05-03 13:00:00,69.7083924349882,85.351923076923
2018-05-03 14:00:00,60.8298920863309,70.692857142857
2018-05-03 15:00:00,41.5972222222222,50.9666666666665
2018-05-03 16:00:00,28.9955,45.975
2018-05-03 17:00:00,9.7025,36.5416666666667
2018-05-03 18:00:00,4.01,44.08125
2018-05-03 19:00:00,1.74,31.5833333333333
2018-05-03 20:00:00,0,30.925
2018-05-03 21:00:00,0,31.9819444444444
2018-05-03 22:00:00,0,33.0388888888889
2018-05-03 23:00:00,0,34.0958333333334
2018-05-04 00:00:00,0,35.1527777777778
2018-05-04 01:00:00,0,36.2097222222222
2018-05-04 02:00:00,0,37.2666666666667
2018-05-04 03:00:00,0,48.475
2018-05-04 04:00:00,0,41.7038461538461
2018-05-04 05:00:00,0,62.9848214285715
2018-05-04 06:00:00,0,83.235344827586
2018-05-04 07:00:00,5.56,82.15
2018-05-04 08:00:00,11.8405,81.0024390243905
2018-05-04 09:00:00,24.9620930232558,82.871739130435
2018-05-04 10:00:00,23.92075,69.538888888889
2018-05-04 11:00:00,23.6355555555556,74.6615384615385
2018-05-04 12:00:00,19.1671428571429,79.0416666666665
2018-05-04 13:00:00,15.592,78.6433333333335
2018-05-04 14:00:00,23.1744444444444,65.7
2018-05-04 15:00:00,23.1972,48.185
2018-05-04 16:00:00,36.0110144927536,38.1833333333334
2018-05-04 17:00:00,12.3844444444444,33.4
2018-05-04 18:00:00,5.805,32.7833333333334
2018-05-04 19:00:00,2.015,31.85
2018-05-04 20:00:00,0,39.2375
2018-05-04 21:00:00,0,41.2333333333333
2018-05-04 22:00:00,0,36.41
2018-05-04 23:00:00,0,38.25
2018-05-05 00:00:00,0,37.425
2018-05-05 01:00:00,0,36.925
2018-05-05 02:00:00,0,36.425
2018-05-05 03:00:00,0,44.175
2018-05-05 04:00:00,0,25.15
2018-05-05 05:00:00,0,33.6928571428572
2018-05-05 06:00:00,0,30.55
2018-05-05 07:00:00,6.09166666666667,36.65
2018-05-05 08:00:00,11.922,45.725
2018-05-05 09:00:00,28.2828888888889,32.325
2018-05-05 10:00:00,52.9194255319149,28.6
2018-05-05 11:00:00,61.9643846153845,34.0833333333333
2018-05-05 12:00:00,61.5745517241379,39.5
2018-05-05 13:00:00,64.0161604584527,37.2272727272727
2018-05-05 14:00:00,66.4835697940504,42.3315789473684
2018-05-05 15:00:00,53.3545303867403,38.5539682539683
2018-05-05 16:00:00,53.827125,44.23
2018-05-05 17:00:00,34.519251497006,36.76
2018-05-05 18:00:00,20.9686486486487,35.25
2018-05-05 19:00:00,11.4457142857143,45.35
2018-05-05 20:00:00,1.78,43.9772727272727
2018-05-05 21:00:00,0,32.3
2018-05-05 22:00:00,0,37.075
2018-05-05 23:00:00,0,36.45
2018-05-06 00:00:00,0,36.0625
2018-05-06 01:00:00,0,38.2083333333333
2018-05-06 02:00:00,0,40.3541666666666
2018-05-06 03:00:00,0,42.5
2018-05-06 04:00:00,0,37.35
2018-05-06 05:00:00,0,34.05
2018-05-06 06:00:00,1.78,39.75
2018-05-06 07:00:00,5.545,40.1916666666666
2018-05-06 08:00:00,14.684,40.825
2018-05-06 09:00:00,20.79625,45.5666666666666
2018-05-06 10:00:00,45.8937037037037,47.5210526315789
2018-05-06 11:00:00,70.52,42.1571428571429
2018-05-06 12:00:00,75.91,45.3790322580645
2018-05-06 13:00:00,78.22,44.85
2018-05-06 14:00:00,75.1566666666667,40.7333333333333
2018-05-06 15:00:00,68.265,38.8
2018-05-06 16:00:00,57.56625,55.6
2018-05-06 17:00:00,33.3305633802817,38.75
2018-05-06 18:00:00,25.91,32.82
2018-05-06 19:00:00,9.74555555555556,41.175
2018-05-06 20:00:00,1.065,31.7875
2018-05-06 21:00:00,0,22.4
2018-05-06 22:00:00,0,23.4791666666667
2018-05-06 23:00:00,0,24.5583333333333
2018-05-07 00:00:00,0,25.6375
2018-05-07 01:00:00,0,26.7166666666667
2018-05-07 02:00:00,0,33.39
2018-05-07 03:00:00,0,38.63
2018-05-07 04:00:00,0,36.6642857142857
2018-05-07 05:00:00,0,53.542857142857
2018-05-07 06:00:00,1.82,68.7533333333335
2018-05-07 07:00:00,4.08,70.0089285714285
2018-05-07 08:00:00,19.4611111111111,75.015
2018-05-07 09:00:00,41.58,74.7363636363635
2018-05-07 10:00:00,59.0708333333333,69.797222222222
2018-05-07 11:00:00,72.044,73.5613636363635
2018-05-07 12:00:00,77.37,70.8533333333335
2018-05-07 13:00:00,79.71,75.0605263157895
2018-05-07 14:00:00,76.64,77.4416666666665
2018-05-07 15:00:00,70.508,53.1333333333335
2018-05-07 16:00:00,56.1157575757576,42.2333333333334
2018-05-07 17:00:00,43.9701785714286,36.6
2018-05-07 18:00:00,25.8792307692308,39.15
2018-05-07 19:00:00,8.01571428571429,44.6125
2018-05-07 20:00:00,1.195,37.9666666666667
2018-05-07 21:00:00,0,21.95
2018-05-07 22:00:00,0,24.025
2018-05-07 23:00:00,0,26.1
2018-05-08 00:00:00,0,28.175
2018-05-08 01:00:00,0,30.6
2018-05-08 02:00:00,0,36.3666666666666
2018-05-08 03:00:00,0,39.75625
2018-05-08 04:00:00,0,48.0111111111111
2018-05-08 05:00:00,0,62.922641509434
2018-05-08 06:00:00,1.95,75.458
2018-05-08 07:00:00,4.21,76.30625
2018-05-08 08:00:00,18.8494117647059,81.1925
2018-05-08 09:00:00,41.1758333333333,79.9857142857145
2018-05-08 10:00:00,58.6781818181818,74.64
2018-05-08 11:00:00,70.854,78.5375
2018-05-08 12:00:00,76.9533333333333,75.4875
2018-05-08 13:00:00,76.175,79.3625
2018-05-08 14:00:00,75.3966666666667,70.7416666666665
2018-05-08 15:00:00,69.188,49.85
2018-05-08 16:00:00,59.2825,40.375
2018-05-08 17:00:00,44.7663636363636,36.8833333333333
2018-05-08 18:00:00,17.9611904761905,36.1777777777778
2018-05-08 19:00:00,9.31448275862069,33.45
2018-05-08 20:00:00,0,21.85
2018-05-08 21:00:00,0,28.875
2018-05-08 22:00:00,0,28.3
2018-05-08 23:00:00,0,27.725
2018-05-09 00:00:00,0,27.7125
2018-05-09 01:00:00,0,27.7
2018-05-09 02:00:00,0,38.525
2018-05-09 03:00:00,0,41.4875
2018-05-09 04:00:00,0,44.0045454545455
2018-05-09 05:00:00,0,77.396153846154
2018-05-09 06:00:00,2.3,89.6891304347825
2018-05-09 07:00:00,4.565,92.3863636363635
2018-05-09 08:00:00,24.8366990291262,84.403846153846
2018-05-09 09:00:00,41.226690647482,85.315625
2018-05-09 10:00:00,58.623,81.34375
2018-05-09 11:00:00,59.0958301158301,75.797222222222
2018-05-09 12:00:00,60.3916770186336,74.663157894737
2018-05-09 13:00:00,46.3104958677686,74.9037037037035
2018-05-09 14:00:00,59.0279384615384,67.85
2018-05-09 15:00:00,52.5687547169812,50.315
2018-05-09 16:00:00,20.7758823529412,48.6166666666666
2018-05-09 17:00:00,30.0037254901961,33.34
2018-05-09 18:00:00,6.65,23.3
2018-05-09 19:00:00,3.60333333333333,27.35
2018-05-09 20:00:00,0.57,26.9875
2018-05-09 21:00:00,0,26.625
2018-05-09 22:00:00,0,26.45
2018-05-09 23:00:00,0,26.725
2018-05-10 00:00:00,0,30.4
2018-05-10 01:00:00,0,34.075
2018-05-10 02:00:00,0,37.75
2018-05-10 03:00:00,0,48.45
2018-05-10 04:00:00,0,38.7333333333333
2018-05-10 05:00:00,0,36.6416666666667
2018-05-10 06:00:00,0,44.4
2018-05-10 07:00:00,1.57666666666667,36.8
2018-05-10 08:00:00,4.345,43.2
2018-05-10 09:00:00,6.10333333333333,45.375
2018-05-10 10:00:00,16.74,44.2916666666667
2018-05-10 11:00:00,23.9282,50.713888888889
2018-05-10 12:00:00,9.52913043478261,42.72
2018-05-10 13:00:00,17.0675,40.35
2018-05-10 14:00:00,25.0990277777778,33.4833333333333
2018-05-10 15:00:00,20.8482142857143,26.6166666666666
2018-05-10 16:00:00,18.9277777777778,41.7875
2018-05-10 17:00:00,12.05625,34.0125
2018-05-10 18:00:00,4.485,35.0375
2018-05-10 19:00:00,3.75,37.3166666666666
2018-05-10 20:00:00,0.74,37.35
2018-05-10 21:00:00,0,37.3833333333334
2018-05-10 22:00:00,0,37.4166666666667
2018-05-10 23:00:00,0,37.45


==> optimal_control_data_mar_apr.csv <==
timestamp,p_grid_buy_opt,v_stored_opt,p_grid_buy_det_10_f+p,p_grid_buy_det_10_f+f,p_grid_buy_det_10_p+p,p_grid_buy_det_4d5_f+p,p_grid_buy_det_4d5_f+f,p_grid_buy_det_4d5_p+p
2018-03-01 00:00:00,75.2895,46.5543,79.2328,79.2328,79.2328,57.43718021,57.43718021,57.43718021
2018-03-01 01:00:00,75.2895,93.2248,79.2328,79.2328,79.2328,57.43718021,57.43718021,57.43718021
2018-03-01 02:00:00,75.2895,140.0116,79.2328,79.2328,79.2328,57.43718021,57.43718021,57.43718021
2018-03-01 03:00:00,75.2895,186.9146,79.2328,79.2328,79.2328,57.44377691,57.44377691,57.44377691
2018-03-01 04:00:00,75.2895,219.3651,79.2328,79.2328,79.2328,58.68164443,58.68164443,58.68164443
2018-03-01 05:00:00,75.2895,244.3632,79.2328,79.2328,79.2328,60.1596008,60.1596008,60.1596008
2018-03-01 06:00:00,75.2895,253.6737,79.2328,79.2328,79.2328,61.37320335,61.37320335,61.37320335
2018-03-01 07:00:00,75.2895,247.1811,79.2328,79.2328,79.2328,13.46794478,13.46794478,13.46794478
2018-03-01 08:00:00,75.2895,239.8228,0,0,0,63.33642952,63.33642952,63.33642952
2018-03-01 09:00:00,1.6255,151.0323,0,0,0,57.88146141,57.88146141,57.88146141
2018-03-01 10:00:00,75.2895,148.722,77.3688,77.3688,77.3688,63.33642952,63.33642952,63.33642952
2018-03-01 11:00:00,58.4115,148.722,58.4115,58.4115,58.4115,58.41153846,58.41153846,58.41153846
2018-03-01 12:00:00,0,78.038,63.6156,63.6156,63.6156,63.33642952,63.33642952,63.33642952
2018-03-01 13:00:00,0,0,70.2342,70.2342,70.2342,63.33642952,63.33642952,63.33642952
2018-03-01 14:00:00,65.0433,0,65.0433,65.0433,65.0433,63.33642952,63.33642952,63.33642952
2018-03-01 15:00:00,60.9867,0,60.9867,60.9867,60.9867,60.98666667,60.98666667,60.98666667
2018-03-01 16:00:00,59.7875,0,59.7875,59.7875,59.7875,59.7875,59.7875,59.7875
2018-03-01 17:00:00,43.18,0,43.18,43.18,43.18,43.18,43.18,43.18
2018-03-01 18:00:00,29.4,0,29.4,29.4,29.4,29.4,29.4,29.4
2018-03-01 19:00:00,27.2333,0,27.2333,27.2333,27.2333,27.23333333,27.23333333,27.23333333
2018-03-01 20:00:00,75.2895,43.973,79.2328,79.2328,79.2328,63.33642952,63.33642952,63.33642952
2018-03-01 21:00:00,75.2895,88.6686,79.2328,79.2328,79.2328,63.33642952,63.33642952,63.33642952
2018-03-01 22:00:00,75.2895,134.0866,79.2328,79.2328,79.2328,63.33642952,63.33642952,63.33642952
2018-03-01 23:00:00,75.2895,179.6959,79.2328,79.2328,79.2328,64.31099697,64.31099697,64.31099697
2018-03-02 00:00:00,75.2895,225.7814,79.2328,79.2328,79.2328,65.47596303,65.47596303,65.47596303
2018-03-02 01:00:00,75.2895,272.3432,79.2328,79.2328,79.2328,66.82551533,66.82551533,66.82551533
2018-03-02 02:00:00,75.2895,319.3812,79.2328,79.2328,79.2328,68.22628721,68.22628721,68.22628721
2018-03-02 03:00:00,75.2895,358.6605,79.2328,79.2328,79.2328,69.35880539,69.35880539,69.35880539
2018-03-02 04:00:00,75.2895,390.181,79.2328,79.2328,79.2328,70.40774479,70.40774479,70.40774479
2018-03-02 05:00:00,75.2895,413.4462,79.2328,79.2328,79.2328,71.49372337,71.49372337,71.49372337
2018-03-02 06:00:00,75.2895,430.197,79.2328,79.2328,79.2328,72.55132795,72.55132795,72.55132795
2018-03-02 07:00:00,0,343.4097,0,0,0,73.34536667,73.34536667,73.34536667
2018-03-02 08:00:00,75.2895,332.9327,0,0,0,42.18610018,42.18610018,42.18610018
2018-03-02 09:00:00,75.2895,329.9145,0,0,0,74.20331787,74.20331787,74.20331787
2018-03-02 10:00:00,0,254.2108,68.1333,68.1333,68.1333,68.13333333,68.13333333,68.13333333
2018-03-02 11:00:00,57.1497,254.2108,57.1497,57.1497,57.1497,32.15331787,32.15331787,32.15331787
2018-03-02 12:00:00,0,173.5293,0,0,0,58.04444444,58.04444444,58.04444444
2018-03-02 13:00:00,8.6917,93.6065,79.2328,79.2328,79.2328,46.815,46.815,46.815
2018-03-02 14:00:00,0,0.786,0,0,0,71.80260358,71.80260358,71.80260358
2018-03-02 15:00:00,75.2895,0,75.9969,75.9969,75.9969,44.45071429,44.45071429,44.45071429
2018-03-02 16:00:00,58.0444,0,58.0444,58.0444,58.0444,0,0,0
2018-03-02 17:00:00,44.4143,0,24.0248,24.0248,24.0248,0,0,0
2018-03-02 18:00:00,46.815,0,0,0,0,2.364285714,2.364285714,2.364285714
2018-03-02 19:00:00,42.05,0,0,0,0,42.05,42.05,42.05
2018-03-02 20:00:00,75.2895,40.8955,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-02 21:00:00,75.2895,77.9211,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-02 22:00:00,75.2895,111.476,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-02 23:00:00,75.2895,141.1815,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-04 00:00:00,75.2895,177.487,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-04 01:00:00,75.2895,213.8347,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-04 02:00:00,75.2895,250.2246,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-04 03:00:00,75.2895,286.6567,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-04 04:00:00,75.2895,323.131,79.2328,79.2328,79.2328,74.20331787,74.20331787,74.20331787
2018-03-04 05:00:00,75.2895,350.864,79.2328,79.2328,79.2328,74.23668407,74.23668407,74.23668407
2018-03-04 06:00:00,75.2895,392.1533,79.2328,79.2328,79.2328,75.02745736,75.02745736,75.02745736
2018-03-04 07:00:00,75.2895,426.4638,79.2328,79.2328,79.2328,75.69770983,75.69770983,75.69770983
2018-03-04 08:00:00,75.2895,465.8624,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 09:00:00,75.2895,507.7061,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 10:00:00,75.2895,556.1084,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 11:00:00,75.2895,613.7533,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 12:00:00,75.2895,700.7627,78.6124,78.6124,78.6124,76.468488,76.468488,76.468488
2018-03-04 13:00:00,69.819,790.7627,69.819,69.819,69.819,69.81904959,69.81904959,69.81904959
2018-03-04 14:00:00,75.2895,870.0483,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 15:00:00,75.2895,945.1977,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 16:00:00,75.2895,1001.4537,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 17:00:00,75.2895,1021.4595,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 18:00:00,75.2895,1052.065,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 19:00:00,75.2895,1084.118,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 20:00:00,75.2895,1115.136,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 21:00:00,75.2895,1148.4716,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 22:00:00,75.2895,1189.9971,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-04 23:00:00,75.2895,1239.7126,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-05 00:00:00,75.2895,1286.8856,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-05 01:00:00,75.2895,1333.9012,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-05 02:00:00,75.2895,1380.7592,79.2328,79.2328,79.2328,76.468488,76.468488,76.468488
2018-03-05 03:00:00,75.2895,1427.4597,79.2328,79.2328,79.2328,76.69479397,76.69479397,76.69479397
2018-03-05 04:00:00,75.2895,1461.8528,79.2328,79.2328,79.2328,77.82525415,77.82525415,77.82525415
2018-03-05 05:00:00,75.2895,1480.7687,79.2328,79.2328,79.2328,78.75365785,78.75365785,78.75365785
2018-03-05 06:00:00,75.2895,1482.6296,79.2328,79.2328,79.2328,79.7016231,79.7016231,79.7016231
2018-03-05 07:00:00,0,1385.408,0,0,0,0,0,0
2018-03-05 08:00:00,0,1292.2519,0,0,0,0,0,0
2018-03-05 09:00:00,0,1211.5842,0,0,0,0,0,0
2018-03-05 10:00:00,0,1163.6789,0,0,0,0,0,0
2018-03-05 11:00:00,0,1145.2482,0,0,0,0,0,0
2018-03-05 12:00:00,0,1128.9237,0,0,0,0,0,0
2018-03-05 13:00:00,0,1104.4471,0,0,0,0,0,0
2018-03-05 14:00:00,0,1068.1173,0,0,0,0,0,0
2018-03-05 15:00:00,0,1024.1936,0,0,0,0,0,0
2018-03-05 16:00:00,0,973.4213,0,0,0,0,0,0
2018-03-05 17:00:00,0,925.9547,0,0,0,0,0,0
2018-03-05 18:00:00,0,878.9207,0,0,0,0,0,0
2018-03-05 19:00:00,0,833.7318,0,0,0,0,0,0
2018-03-05 20:00:00,75.2895,865.4364,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-05 21:00:00,75.2895,897.6879,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-05 22:00:00,75.2895,930.4864,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-05 23:00:00,75.2895,963.8319,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 00:00:00,75.2895,997.7245,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 01:00:00,75.2895,1032.164,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 02:00:00,75.2895,1067.1505,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 03:00:00,75.2895,1102.684,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 04:00:00,75.2895,1138.7646,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 05:00:00,75.2895,1162.9285,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 06:00:00,75.2895,1167.9607,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 07:00:00,0,1069.4086,0,0,0,0,0,0
2018-03-06 08:00:00,0,979.1683,0,0,0,0,0,0
2018-03-06 09:00:00,0,918.941,0,0,0,0,0,0
2018-03-06 10:00:00,0,873.2652,0,0,0,0,0,0
2018-03-06 11:00:00,0,852.1442,0,0,0,0,0,0
2018-03-06 12:00:00,0,831.1264,0,0,0,0,0,0
2018-03-06 13:00:00,0,797.5581,0,0,0,0,0,0
2018-03-06 14:00:00,0,739.8065,0,0,0,0,0,0
2018-03-06 15:00:00,0,688.0361,0,0,0,0,0,0
2018-03-06 16:00:00,0,626.2247,0,0,0,0,0,0
2018-03-06 17:00:00,0,575.4691,0,0,0,0,0,0
2018-03-06 18:00:00,0,531.3858,0,0,0,0,0,0
2018-03-06 19:00:00,0,493.3627,0,0,0,0,0,0
2018-03-06 20:00:00,75.2895,535.2332,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 21:00:00,75.2895,576.5937,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 22:00:00,75.2895,617.4442,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-06 23:00:00,75.2895,657.1673,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 00:00:00,75.2895,695.7628,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 01:00:00,75.2895,733.2308,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 02:00:00,75.2895,769.5713,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 03:00:00,75.2895,804.7844,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 04:00:00,75.2895,838.8699,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 05:00:00,75.2895,862.8744,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 06:00:00,75.2895,868.5686,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 07:00:00,0,777.0622,0,0,0,0,0,0
2018-03-07 08:00:00,0,685.9705,0,0,0,0,0,0
2018-03-07 09:00:00,0,620.7702,0,0,0,0,0,0
2018-03-07 10:00:00,0,562.273,0,0,0,0,0,0
2018-03-07 11:00:00,0,501.7724,0,0,0,0,0,0
2018-03-07 12:00:00,63.0781,501.7724,0,0,0,0,0,0
2018-03-07 13:00:00,0,429.0257,0,0,0,0,0,0
2018-03-07 14:00:00,0,370.2939,0,0,0,0,0,0
2018-03-07 15:00:00,48.2165,370.2939,0,0,0,0,0,0
2018-03-07 16:00:00,0,315.3313,0,0,0,0,0,0
2018-03-07 17:00:00,0,261.8048,0,0,0,0,0,0
2018-03-07 18:00:00,0,221.6437,0,0,0,0,0,0
2018-03-07 19:00:00,0,178.4029,0,0,0,0,0,0
2018-03-07 20:00:00,75.2895,217.1134,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 21:00:00,75.2895,261.799,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 22:00:00,75.2895,312.4595,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-07 23:00:00,75.2895,357.675,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 00:00:00,75.2895,402.913,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 01:00:00,75.2895,448.1736,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 02:00:00,75.2895,493.4566,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 03:00:00,75.2895,537.9296,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 04:00:00,75.2895,576.3202,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 05:00:00,75.2895,601.2532,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 06:00:00,75.2895,598.2198,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 07:00:00,0,518.2572,0,0,0,0,0,0
2018-03-08 08:00:00,51.9187,498.9784,0,0,0,0,0,0
2018-03-08 09:00:00,0,438.6274,0,0,0,0,0,0
2018-03-08 10:00:00,0,393.8682,0,0,0,0,0,0
2018-03-08 11:00:00,0,387.3252,0,0,0,0,0,0
2018-03-08 12:00:00,0,359.7191,0,0,0,0,0,0
2018-03-08 13:00:00,0,346.3103,0,0,0,0,0,0
2018-03-08 14:00:00,20.7849,346.3103,0,0,0,0,0,0
2018-03-08 15:00:00,0,306.0337,0,0,0,0,0,0
2018-03-08 16:00:00,0,268.4182,0,0,0,0,0,0
2018-03-08 17:00:00,0,227.6846,0,0,0,0,0,0
2018-03-08 18:00:00,30.53,227.6846,0,0,0,0,0,0
2018-03-08 19:00:00,0,189.3684,0,0,0,0,0,0
2018-03-08 20:00:00,75.2895,230.1289,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 21:00:00,75.2895,272.1719,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 22:00:00,75.2895,315.4974,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-08 23:00:00,75.2895,360.1055,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 00:00:00,75.2895,404.6235,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 01:00:00,75.2895,449.479,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 02:00:00,75.2895,494.672,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 03:00:00,75.2895,540.7876,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 04:00:00,75.2895,575.8669,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 05:00:00,75.2895,599.8784,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 06:00:00,75.2895,619.8039,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 07:00:00,0,541.4539,0,0,0,0,0,0
2018-03-09 08:00:00,0,466.7514,0,0,0,0,0,0
2018-03-09 09:00:00,0,409.6473,0,0,0,0,0,0
2018-03-09 10:00:00,0,363.848,0,0,0,0,0,0
2018-03-09 11:00:00,0,327.5125,0,0,0,0,0,0
2018-03-09 12:00:00,0,273.6203,0,0,0,0,0,0
2018-03-09 13:00:00,0,224.5287,0,0,0,0,0,0
2018-03-09 14:00:00,0,167.8719,0,0,0,0,0,0
2018-03-09 15:00:00,0,119.8148,0,0,0,0,0,0
2018-03-09 16:00:00,34.6292,119.8148,0,0,0,0,0,0
2018-03-09 17:00:00,0,81.4222,0,0,0,0,0,0
2018-03-09 18:00:00,0,33.8889,0,0,0,0,0,0
2018-03-09 19:00:00,0,0,0,0,0,0,0,0
2018-03-09 20:00:00,75.2895,34.258,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-09 21:00:00,75.2895,72.3568,32.9575,32.9575,32.9575,32.9575,32.9575,32.9575
2018-03-09 22:00:00,75.2895,114.2963,28.69,28.69,28.69,28.69,28.69,28.69
2018-03-09 23:00:00,75.2895,150.3769,35.2,35.2,35.2,35.2,35.2,35.2
2018-03-10 00:00:00,75.2895,184.5924,37.2722,37.2722,37.2722,37.27222222,37.27222222,37.27222222
2018-03-10 01:00:00,75.2895,216.9429,39.3444,39.3444,39.3444,39.34444444,39.34444444,39.34444444
2018-03-10 02:00:00,75.2895,247.4284,60.0405,60.0405,60.0405,41.41666667,41.41666667,41.41666667
2018-03-10 03:00:00,75.2895,276.049,53.8222,53.8222,53.8222,81.75773982,81.75773982,81.75773982
2018-03-10 04:00:00,75.2895,302.8045,65.2136,65.2136,65.2136,81.75773982,81.75773982,81.75773982
2018-03-10 05:00:00,75.2895,327.695,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-10 06:00:00,75.2895,362.958,61.2366,61.2366,61.2366,36.10833333,36.10833333,36.10833333
2018-03-10 07:00:00,0,338.7803,0,0,0,0,0,0
2018-03-10 08:00:00,0,308.6692,0,0,0,0,0,0
2018-03-10 09:00:00,0,279.708,0,0,0,0,0,0
2018-03-10 10:00:00,0,258.2689,0,0,0,0,0,0
2018-03-10 11:00:00,0,249.5248,0,0,0,0,0,0
2018-03-10 12:00:00,0,230.3474,0,0,0,0,0,0
2018-03-10 13:00:00,75.2895,280.0998,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-10 14:00:00,75.2895,322.9438,79.2328,79.2328,79.2328,27.685,27.685,27.685
2018-03-10 15:00:00,75.2895,362.3791,79.2328,79.2328,79.2328,31.4725,31.4725,31.4725
2018-03-10 16:00:00,75.2895,404.8734,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-10 17:00:00,75.2895,437.1289,79.2328,79.2328,79.2328,39.45,39.45,39.45
2018-03-10 18:00:00,75.2895,467.2515,59.6907,59.6907,59.6907,41.82,41.82,41.82
2018-03-10 19:00:00,75.2895,496.582,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-10 20:00:00,75.2895,525.8225,79.2328,79.2328,79.2328,42.8,42.8,42.8
2018-03-10 21:00:00,75.2895,559.626,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-10 22:00:00,75.2895,593.0291,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-10 23:00:00,75.2895,626.8296,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 00:00:00,75.2895,661.0276,79.2328,79.2328,79.2328,37.29166667,37.29166667,37.29166667
2018-03-11 01:00:00,75.2895,695.6232,79.2328,79.2328,79.2328,71.84025559,71.84025559,71.84025559
2018-03-11 02:00:00,75.2895,730.6162,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 03:00:00,75.2895,766.0067,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 04:00:00,75.2895,801.7947,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 05:00:00,75.2895,829.1903,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 06:00:00,75.2895,868.1508,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 07:00:00,75.2895,913.4653,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 08:00:00,75.2895,960.0951,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 09:00:00,75.2895,1012.0212,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 10:00:00,75.2895,1086.1629,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 11:00:00,75.2895,1155.7015,79.2328,79.2328,79.2328,73.00264003,73.00264003,73.00264003
2018-03-11 12:00:00,75.2895,1203.6209,79.2328,79.2328,79.2328,22.04571429,22.04571429,22.04571429
2018-03-11 13:00:00,75.2895,1248.2928,79.2328,79.2328,79.2328,63.75059456,63.75059456,63.75059456
2018-03-11 14:00:00,75.2895,1298.3263,79.2328,79.2328,79.2328,49.87378497,49.87378497,49.87378497
2018-03-11 15:00:00,75.2895,1334.6056,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 16:00:00,75.2895,1376.8511,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 17:00:00,75.2895,1405.0364,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 18:00:00,75.2895,1437.022,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 19:00:00,75.2895,1472.1575,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 20:00:00,75.2895,1506.8936,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 21:00:00,75.2895,1541.2304,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 22:00:00,75.2895,1583.3916,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-11 23:00:00,75.2895,1633.3771,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-12 00:00:00,75.2895,1680.1451,79.2328,79.2328,79.2328,23.325,23.325,23.325
2018-03-12 01:00:00,75.2895,1726.2494,79.2328,79.2328,79.2328,81.14060897,81.14060897,81.14060897
2018-03-12 02:00:00,75.2895,1771.6899,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-12 03:00:00,75.2895,1817.0179,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-12 04:00:00,75.2895,1856.4285,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-12 05:00:00,75.2895,1881.8821,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-12 06:00:00,75.2895,1899.5309,79.2328,79.2328,79.2328,81.75773982,81.75773982,81.75773982
2018-03-12 07:00:00,0,1814.1222,0,0,0,0,0,0
2018-03-12 08:00:00,0,1736.0055,0,0,0,0,0,0
2018-03-12 09:00:00,0,1676.8334,0,0,0,0,0,0
2018-03-12 10:00:00,0,1601.8956,0,0,0,0,0,0
2018-03-12 11:00:00,0,1570.7195,0,0,0,0,0,0
2018-03-12 12:00:00,0,1563.9605,0,0,0,0,0,0
2018-03-12 13:00:00,0,1531.6987,0,0,0,0,0,0
2018-03-12 14:00:00,0,1502.6951,0,0,0,0,0,0
2018-03-12 15:00:00,0,1447.1668,0,0,0,0,0,0
2018-03-12 16:00:00,0,1371.5222,0,0,0,0,0,0
2018-03-12 17:00:00,0,1301.673,0,0,0,0,0,0
2018-03-12 18:00:00,0,1238.2748,0,0,0,0,0,0
2018-03-12 19:00:00,0,1181.9785,0,0,0,0,0,0
2018-03-12 20:00:00,75.2895,1213.5516,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-12 21:00:00,75.2895,1254.5371,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-12 22:00:00,75.2895,1296.6076,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-12 23:00:00,75.2895,1339.7631,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 00:00:00,75.2895,1384.0037,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 01:00:00,75.2895,1429.3292,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 02:00:00,75.2895,1475.7397,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 03:00:00,75.2895,1523.2353,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 04:00:00,75.2895,1557.302,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 05:00:00,75.2895,1580.2606,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 06:00:00,75.2895,1584.1306,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 07:00:00,0,1483.1718,0,0,0,0,0,0
2018-03-13 08:00:00,0,1387.0473,0,0,0,0,0,0
2018-03-13 09:00:00,0,1296.2679,0,0,0,0,0,0
2018-03-13 10:00:00,0,1225.6566,0,0,0,0,0,0
2018-03-13 11:00:00,0,1178.8015,0,0,0,0,0,0
2018-03-13 12:00:00,0,1125.4074,0,0,0,0,0,0
2018-03-13 13:00:00,0,1063.809,0,0,0,0,0,0
2018-03-13 14:00:00,0,995.2454,0,0,0,0,0,0
2018-03-13 15:00:00,0,928.1851,0,0,0,0,0,0
2018-03-13 16:00:00,0,870.5361,0,0,0,0,0,0
2018-03-13 17:00:00,0,816.9032,0,0,0,0,0,0
2018-03-13 18:00:00,0,770.8032,0,0,0,0,0,0
2018-03-13 19:00:00,0,737.1643,0,0,0,0,0,0
2018-03-13 20:00:00,75.2895,785.3948,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 21:00:00,75.2895,831.9378,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 22:00:00,75.2895,876.7934,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-13 23:00:00,75.2895,921.9864,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 00:00:00,75.2895,967.2244,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 01:00:00,75.2895,1012.195,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 02:00:00,75.2895,1056.898,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 03:00:00,75.2895,1101.3335,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 04:00:00,75.2895,1139.754,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 05:00:00,75.2895,1165.7353,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 06:00:00,75.2895,1174.4333,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 07:00:00,0,1076.667,0,0,0,0,0,0
2018-03-14 08:00:00,0,993.4471,0,0,0,0,0,0
2018-03-14 09:00:00,0,933.6737,0,0,0,0,0,0
2018-03-14 10:00:00,0,903.7013,0,0,0,0,0,0
2018-03-14 11:00:00,0,881.1707,0,0,0,0,0,0
2018-03-14 12:00:00,0,853.833,0,0,0,0,0,0
2018-03-14 13:00:00,0,834.1156,0,0,0,0,0,0
2018-03-14 14:00:00,0,810.1754,0,0,0,0,0,0
2018-03-14 15:00:00,0,783.7817,0,0,0,0,0,0
2018-03-14 16:00:00,0,746.6407,0,0,0,0,0,0
2018-03-14 17:00:00,0,712.4463,0,0,0,0,0,0
2018-03-14 18:00:00,0,680.7518,0,0,0,0,0,0
2018-03-14 19:00:00,0,646.2102,0,0,0,0,0,0
2018-03-14 20:00:00,75.2895,686.3899,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 21:00:00,75.2895,726.9676,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 22:00:00,75.2895,767.9433,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-14 23:00:00,75.2895,809.317,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 00:00:00,75.2895,851.0886,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 01:00:00,75.2895,893.2582,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 02:00:00,75.2895,935.8257,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 03:00:00,75.2895,978.7913,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 04:00:00,75.2895,1016.4618,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 05:00:00,75.2895,1043.1478,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 06:00:00,75.2895,1050.9992,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 07:00:00,0,961.1455,0,0,0,0,0,0
2018-03-15 08:00:00,0,876.1834,0,0,0,0,0,0
2018-03-15 09:00:00,0,813.5467,0,0,0,0,0,0
2018-03-15 10:00:00,0,735.1791,0,0,0,0,0,0
2018-03-15 11:00:00,0,656.0589,0,0,0,0,0,0
2018-03-15 12:00:00,0,589.5298,0,0,0,0,0,0
2018-03-15 13:00:00,0,552.6859,0,0,0,0,0,0
2018-03-15 14:00:00,0,517.6442,0,0,0,0,0,0
2018-03-15 15:00:00,0,475.0662,0,0,0,0,0,0
2018-03-15 16:00:00,0,425.4255,0,0,0,0,0,0
2018-03-15 17:00:00,0,382.6588,0,0,0,0,0,0
2018-03-15 18:00:00,0,332.8255,0,0,0,0,0,0
2018-03-15 19:00:00,0,299.6588,0,0,0,0,0,0
2018-03-15 20:00:00,75.2895,339.8493,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 21:00:00,75.2895,381.8548,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 22:00:00,75.2895,425.6754,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-15 23:00:00,75.2895,469.7209,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-16 00:00:00,75.2895,513.7533,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-16 01:00:00,75.2895,557.7726,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-16 02:00:00,75.2895,601.7787,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-16 03:00:00,75.2895,645.7718,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-16 04:00:00,75.2895,680.1243,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-16 05:00:00,75.2895,703.1593,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-16 06:00:00,75.2895,714.0061,65.9158,65.9158,65.9158,81.91239745,81.91239745,81.91239745
2018-03-16 07:00:00,0,634.7211,0,0,0,0,0,0
2018-03-16 08:00:00,0,566.1095,0,0,0,0,0,0
2018-03-16 09:00:00,0,504.2222,0,0,0,0,0,0
2018-03-16 10:00:00,0,442.8955,0,0,0,0,0,0
2018-03-16 11:00:00,0,438.0584,0,0,0,0,0,0
2018-03-16 12:00:00,0,401.4523,0,0,0,0,0,0
2018-03-16 13:00:00,0,366.6005,0,0,0,0,0,0
2018-03-16 14:00:00,0,332.2082,0,0,0,0,0,0
2018-03-16 15:00:00,0,289.3292,0,0,0,0,0,0
2018-03-16 16:00:00,0,245.4933,0,0,0,0,0,0
2018-03-16 17:00:00,0,209.1193,0,0,0,0,0,0
2018-03-16 18:00:00,0,169.9415,0,0,0,0,0,0
2018-03-16 19:00:00,0,129.9971,0,0,0,0,0,0
2018-03-16 20:00:00,75.2895,177.1926,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-16 21:00:00,75.2895,221.0806,79.2328,79.2328,79.2328,26.525,26.525,26.525
2018-03-16 22:00:00,75.2895,265.0249,79.2328,79.2328,79.2328,26.4625,26.4625,26.4625
2018-03-16 23:00:00,75.2895,302.6804,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 00:00:00,75.2895,336.9835,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 01:00:00,75.2895,367.754,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 02:00:00,75.2895,396.7245,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 03:00:00,75.2895,426.5251,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 04:00:00,75.2895,457.1556,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 05:00:00,75.2895,488.6161,79.2328,79.2328,79.2328,40.33333333,40.33333333,40.33333333
2018-03-17 06:00:00,75.2895,529.3991,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 07:00:00,0,500.9291,0,0,0,0,0,0
2018-03-17 08:00:00,0,464.4662,0,0,0,0,0,0
2018-03-17 09:00:00,0,449.5569,0,0,0,0,0,0
2018-03-17 10:00:00,0,437.0197,0,0,0,0,0,0
2018-03-17 11:00:00,0,407.3475,0,0,0,0,0,0
2018-03-17 12:00:00,0,375.0364,0,0,0,0,0,0
2018-03-17 13:00:00,75.2895,410.1269,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 14:00:00,75.2895,456.6114,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 15:00:00,75.2895,500.1001,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 16:00:00,75.2895,541.2724,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 17:00:00,75.2895,567.7139,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 18:00:00,75.2895,602.5569,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 19:00:00,75.2895,639.1437,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 20:00:00,75.2895,677.4742,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 21:00:00,75.2895,712.2947,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 22:00:00,75.2895,741.4228,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-17 23:00:00,75.2895,777.3083,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 00:00:00,75.2895,822.6663,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 01:00:00,75.2895,867.4768,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 02:00:00,75.2895,911.9274,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 03:00:00,75.2895,955.9729,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 04:00:00,75.2895,987.2328,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 05:00:00,75.2895,1008.6996,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 06:00:00,75.2895,1026.5022,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 07:00:00,0,945.212,0,0,0,0,0,0
2018-03-19 08:00:00,0,873.2676,0,0,0,0,0,0
2018-03-19 09:00:00,0,798.9926,0,0,0,0,0,0
2018-03-19 10:00:00,0,725.975,0,0,0,0,0,0
2018-03-19 11:00:00,0,664.5009,0,0,0,0,0,0
2018-03-19 12:00:00,0,605.9732,0,0,0,0,0,0
2018-03-19 13:00:00,0,537.0704,0,0,0,0,0,0
2018-03-19 14:00:00,0,475.952,0,0,0,0,0,0
2018-03-19 15:00:00,0,407.5575,0,0,0,0,0,0
2018-03-19 16:00:00,0,352.3909,0,0,0,0,0,0
2018-03-19 17:00:00,0,304.4637,0,0,0,0,0,0
2018-03-19 18:00:00,0,268.6933,0,0,0,0,0,0
2018-03-19 19:00:00,0,228.2556,0,0,0,0,0,0
2018-03-19 20:00:00,75.2895,266.1855,79.2328,79.2328,79.2328,33.14515152,33.14515152,33.14515152
2018-03-19 21:00:00,75.2895,307.0393,79.2328,79.2328,79.2328,29.89636364,29.89636364,29.89636364
2018-03-19 22:00:00,75.2895,350.817,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-19 23:00:00,75.2895,397.5186,79.2328,79.2328,79.2328,68.93202586,68.93202586,68.93202586
2018-03-20 00:00:00,75.2895,447.1442,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 01:00:00,75.2895,493.7097,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 02:00:00,75.2895,537.2152,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 03:00:00,75.2895,576.2095,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 04:00:00,75.2895,610.6925,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 05:00:00,75.2895,637.3438,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 06:00:00,75.2895,648.6847,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 07:00:00,0,570.7946,0,0,0,0,0,0
2018-03-20 08:00:00,0,499.5879,0,0,0,0,0,0
2018-03-20 09:00:00,0,460.0212,0,0,0,0,0,0
2018-03-20 10:00:00,0,422.763,0,0,0,0,0,0
2018-03-20 11:00:00,0,404.4761,0,0,0,0,0,0
2018-03-20 12:00:00,0,397.0387,0,0,0,0,0,0
2018-03-20 13:00:00,0,383.3137,0,0,0,0,0,0
2018-03-20 14:00:00,0,358.1369,0,0,0,0,0,0
2018-03-20 15:00:00,0,332.7935,0,0,0,0,0,0
2018-03-20 16:00:00,0,298.0322,0,0,0,0,0,0
2018-03-20 17:00:00,0,242.5878,0,0,0,0,0,0
2018-03-20 18:00:00,0,201.5045,0,0,0,0,0,0
2018-03-20 19:00:00,0,160.4489,0,0,0,0,0,0
2018-03-20 20:00:00,75.2895,206.2044,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 21:00:00,75.2895,250.5762,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 22:00:00,75.2895,293.5642,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-20 23:00:00,75.2895,336.8673,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 00:00:00,75.2895,380.6878,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 01:00:00,75.2895,425.0258,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 02:00:00,75.2895,469.8813,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 03:00:00,75.2895,507.1337,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 04:00:00,75.2895,536.783,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 05:00:00,75.2895,562.3415,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 06:00:00,75.2895,570.8452,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 07:00:00,0,493.1748,0,0,0,0,0,0
2018-03-21 08:00:00,0,426.6873,0,0,0,0,0,0
2018-03-21 09:00:00,0,385.8181,0,0,0,0,0,0
2018-03-21 10:00:00,0,360.596,0,0,0,0,0,0
2018-03-21 11:00:00,0,361.4341,0,0,0,0,0,0
2018-03-21 12:00:00,0,350.143,0,0,0,0,0,0
2018-03-21 13:00:00,0,335.901,0,0,0,0,0,0
2018-03-21 14:00:00,0,326.07,0,0,0,0,0,0
2018-03-21 15:00:00,0,295.9705,0,0,0,0,0,0
2018-03-21 16:00:00,0,267.5752,0,0,0,0,0,0
2018-03-21 17:00:00,0,225.2545,0,0,0,0,0,0
2018-03-21 18:00:00,0,157.7352,0,0,0,0,0,0
2018-03-21 19:00:00,0,116.7352,0,0,0,0,0,0
2018-03-21 20:00:00,75.2895,153.8597,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 21:00:00,75.2895,192.5578,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-21 22:00:00,75.2895,232.8293,30.5433,30.5433,30.5433,81.91239745,81.91239745,81.91239745
2018-03-21 23:00:00,75.2895,274.6743,66.6399,66.6399,66.6399,81.91239745,81.91239745,81.91239745
2018-03-22 00:00:00,75.2895,318.0928,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-22 01:00:00,75.2895,363.0849,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-22 02:00:00,75.2895,409.6504,23.55,23.55,23.55,81.91239745,81.91239745,81.91239745
2018-03-22 03:00:00,75.2895,454.7309,25.2,25.2,25.2,81.91239745,81.91239745,81.91239745
2018-03-22 04:00:00,75.2895,491.1354,34.84,34.84,34.84,81.91239745,81.91239745,81.91239745
2018-03-22 05:00:00,75.2895,518.5215,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-22 06:00:00,75.2895,534.4433,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-22 07:00:00,0,464.1416,0,0,0,0,0,0
2018-03-22 08:00:00,0,404.9454,0,0,0,0,0,0
2018-03-22 09:00:00,0,367.4955,0,0,0,0,0,0
2018-03-22 10:00:00,0,337.9537,0,0,0,0,0,0
2018-03-22 11:00:00,0,342.4621,0,0,0,0,0,0
2018-03-22 12:00:00,0,336.9503,0,0,0,0,0,0
2018-03-22 13:00:00,0,298.1704,0,0,0,0,0,0
2018-03-22 14:00:00,0,239.102,0,0,0,0,0,0
2018-03-22 15:00:00,0,176.8147,0,0,0,0,0,0
2018-03-22 16:00:00,0,128.4897,0,0,0,0,0,0
2018-03-22 17:00:00,0,84.7278,0,0,0,0,0,0
2018-03-22 18:00:00,0,36,0,0,0,0,0,0
2018-03-22 19:00:00,0,0,0,0,0,0,0,0
2018-03-22 20:00:00,75.2895,40.2093,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-22 21:00:00,75.2895,82.0273,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-22 22:00:00,75.2895,124.5316,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-22 23:00:00,75.2895,167.7221,79.2328,79.2328,79.2328,27.3,27.3,27.3
2018-03-23 00:00:00,75.2895,210.9351,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-23 01:00:00,75.2895,254.3507,27.05,27.05,27.05,38.31080911,38.31080911,38.31080911
2018-03-23 02:00:00,75.2895,297.2262,31.5552,31.5552,31.5552,47.71428571,47.71428571,47.71428571
2018-03-23 03:00:00,75.2895,339.5617,58.4638,58.4638,58.4638,81.91239745,81.91239745,81.91239745
2018-03-23 04:00:00,36.7667,339.5617,49.019,49.019,49.019,81.91239745,81.91239745,81.91239745
2018-03-23 05:00:00,75.2895,364.3794,66.9804,66.9804,66.9804,81.91239745,81.91239745,81.91239745
2018-03-23 06:00:00,75.2895,378.1699,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-23 07:00:00,0,304.7162,0,0,0,0,0,0
2018-03-23 08:00:00,0,240.9138,0,0,0,0,0,0
2018-03-23 09:00:00,0,210.9131,0,0,0,0,0,0
2018-03-23 10:00:00,0,162.2042,0,0,0,0,0,0
2018-03-23 11:00:00,0,147.4545,0,0,0,0,0,0
2018-03-23 12:00:00,0,140.6825,0,0,0,0,0,0
2018-03-23 13:00:00,0,129.2687,0,0,0,0,0,0
2018-03-23 14:00:00,0,120.3688,0,0,0,0,0,0
2018-03-23 15:00:00,0,118.6343,0,0,0,0,0,0
2018-03-23 16:00:00,0,92.0967,0,0,0,0,0,0
2018-03-23 17:00:00,0,83.5001,0,0,0,0,0,0
2018-03-23 18:00:00,0,53.7556,0,0,0,0,0,0
2018-03-23 19:00:00,0,18.9334,0,0,0,0,0,0
2018-03-23 20:00:00,75.2895,60.8415,28.725,28.725,28.725,81.91239745,81.91239745,81.91239745
2018-03-23 21:00:00,75.2895,101.2795,30.3583,30.3583,30.3583,81.91239745,81.91239745,81.91239745
2018-03-23 22:00:00,75.2895,139.7959,32.4935,32.4935,32.4935,32.49345238,32.49345238,32.49345238
2018-03-23 23:00:00,75.2895,176.3907,34.6286,34.6286,34.6286,34.62857143,34.62857143,34.62857143
2018-03-24 00:00:00,75.2895,214.2712,33.2,33.2,33.2,33.2,33.2,33.2
2018-03-24 01:00:00,75.2895,252.2868,33.05,33.05,33.05,33.05,33.05,33.05
2018-03-24 02:00:00,75.2895,290.2573,33.1,33.1,33.1,33.1,33.1,33.1
2018-03-24 03:00:00,75.2895,328.1828,33.15,33.15,33.15,33.15,33.15,33.15
2018-03-24 04:00:00,75.2895,362.9077,36.7063,36.7063,36.7063,36.70625,36.70625,36.70625
2018-03-24 05:00:00,75.2895,394.432,40.2625,40.2625,40.2625,40.2625,40.2625,40.2625
2018-03-24 06:00:00,75.2895,435.2938,60.238,79.2328,60.238,29.8875,29.8875,29.8875
2018-03-24 07:00:00,0,403.8873,0,0,0,0,0,0
2018-03-24 08:00:00,0,390.6388,0,0,0,0,0,0
2018-03-24 09:00:00,0,402.3808,0,0,0,0,0,0
2018-03-24 10:00:00,0,429.7041,0,0,0,0,0,0
2018-03-24 11:00:00,0,476.4434,0,0,0,0,0,0
2018-03-24 12:00:00,0,519.2879,0,0,0,0,0,0
2018-03-24 13:00:00,55.03,609.2879,0,0,0,0,0,0
2018-03-24 14:00:00,0,642.0926,0,0,0,0,0,0
2018-03-24 15:00:00,75.2895,728.4763,0,79.2328,0,0,0,0
2018-03-24 16:00:00,75.2895,799.8136,79.2328,79.2328,79.2328,0,0,0
2018-03-24 17:00:00,75.2895,829.5902,79.2328,79.2328,79.2328,42.204375,42.204375,42.204375
2018-03-24 18:00:00,75.2895,862.3677,79.2328,79.2328,79.2328,38.87,38.87,38.87
2018-03-24 19:00:00,75.2895,893.9508,79.2328,79.2328,79.2328,40.19722222,40.19722222,40.19722222
2018-03-24 20:00:00,75.2895,925.8288,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-24 21:00:00,75.2895,958.0018,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-24 22:00:00,75.2895,996.4223,79.2328,79.2328,79.2328,32.6,32.6,32.6
2018-03-24 23:00:00,75.2895,1034.4073,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-25 00:00:00,33.5679,1034.4073,79.2328,79.2328,79.2328,33.56785714,33.56785714,33.56785714
2018-03-25 01:00:00,75.2895,1071.5213,34.0518,79.2328,34.0518,34.05178571,34.05178571,34.05178571
2018-03-25 02:00:00,75.2895,1108.1996,34.5357,79.2328,34.5357,81.91239745,81.91239745,81.91239745
2018-03-25 03:00:00,75.2895,1144.4425,35.0196,79.2328,35.0196,35.01964286,35.01964286,35.01964286
2018-03-25 04:00:00,75.2895,1180.2498,35.5036,79.2328,35.5036,35.50357143,35.50357143,35.50357143
2018-03-25 05:00:00,75.2895,1215.6216,79.2328,79.2328,79.2328,35.9875,35.9875,35.9875
2018-03-25 06:00:00,75.2895,1255.0771,79.2328,79.2328,79.2328,31.45,31.45,31.45
2018-03-25 07:00:00,75.2895,1298.0741,27.515,27.515,27.515,27.515,27.515,27.515
2018-03-25 08:00:00,75.2895,1342.9762,25.3983,79.2328,25.3983,25.39833333,25.39833333,25.39833333
2018-03-25 09:00:00,75.2895,1403.2682,79.2328,79.2328,79.2328,8.298333333,8.298333333,8.298333333
2018-03-25 10:00:00,75.2895,1482.0475,79.2328,79.2328,79.2328,0,0,0
2018-03-25 11:00:00,70.6221,1572.0475,0,70.6221,0,0,0,0
2018-03-25 12:00:00,67.0451,1662.0475,67.0451,67.0451,67.0451,0,0,0
2018-03-25 13:00:00,75.2895,1745.5379,79.2328,79.2328,79.2328,0,0,0
2018-03-25 14:00:00,54.9836,1835.5379,54.9836,54.9836,54.9836,0,0,0
2018-03-25 15:00:00,63.0949,1925.5379,63.0949,63.0949,63.0949,0,0,0
2018-03-25 16:00:00,75.2895,2014.6542,76.2714,76.2714,76.2714,76.27141026,76.27141026,76.27141026
2018-03-25 17:00:00,75.2895,2086.7109,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-25 18:00:00,75.2895,2126.8047,79.2328,79.2328,79.2328,79.43543877,79.43543877,79.43543877
2018-03-25 19:00:00,75.2895,2158.9087,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-25 20:00:00,75.2895,2191.498,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-25 21:00:00,75.2895,2226.3185,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-25 22:00:00,75.2895,2273.5141,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-25 23:00:00,75.2895,2317.7833,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-26 00:00:00,75.2895,2359.1263,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-26 01:00:00,75.2895,2397.5429,46.6225,79.2328,79.2328,32.60428571,32.60428571,32.60428571
2018-03-26 02:00:00,75.2895,2433.0333,35.8557,79.2328,79.2328,35.85571429,35.85571429,35.85571429
2018-03-26 03:00:00,75.2895,2465.5974,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-26 04:00:00,75.2895,2488.0464,79.2328,79.2328,79.2328,77.22241394,77.22241394,77.22241394
2018-03-26 05:00:00,75.2895,2497.996,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-26 06:00:00,75.2895,2492.9172,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-26 07:00:00,0,2402.8861,0,0,0,0,0,0
2018-03-26 08:00:00,0,2323.6417,0,0,0,0,0,0
2018-03-26 09:00:00,0,2256.4656,0,0,0,0,0,0
2018-03-26 10:00:00,0,2229.6138,0,0,0,0,0,0
2018-03-26 11:00:00,0,2201.2569,0,0,0,0,0,0
2018-03-26 12:00:00,0,2179.7121,0,0,0,0,0,0
2018-03-26 13:00:00,0,2118.5299,0,0,0,0,0,0
2018-03-26 14:00:00,0,2055.6672,0,0,0,0,0,0
2018-03-26 15:00:00,0,2022.809,0,0,0,0,0,0
2018-03-26 16:00:00,0,1995.1725,0,0,0,0,0,0
2018-03-26 17:00:00,0,1970.2921,0,0,0,0,0,0
2018-03-26 18:00:00,0,1935.7958,0,0,0,0,0,0
2018-03-26 19:00:00,0,1901.4208,0,0,0,0,0,0
2018-03-26 20:00:00,75.2895,1940.8914,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-26 21:00:00,75.2895,1974.8344,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-26 22:00:00,75.2895,2010.8249,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-26 23:00:00,75.2895,2050.2355,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-27 00:00:00,75.2895,2092.571,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-27 01:00:00,75.2895,2133.0133,79.2328,79.2328,79.2328,75.16130952,75.16130952,75.16130952
2018-03-27 02:00:00,32.4571,2133.0133,71.121,79.2328,79.2328,78.94037364,78.94037364,78.94037364
2018-03-27 03:00:00,75.2895,2162.0513,43.025,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-27 04:00:00,75.2895,2185.9098,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-27 05:00:00,75.2895,2189.3413,71.4768,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-27 06:00:00,75.2895,2188.5994,75.9571,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-27 07:00:00,0,2109.6258,0,0,0,0,0,0
2018-03-27 08:00:00,0,2040.0136,0,0,0,0,0,0
2018-03-27 09:00:00,0,1977.1705,0,0,0,0,0,0
2018-03-27 10:00:00,0,1948.3851,0,0,0,0,0,0
2018-03-27 11:00:00,0,1925.9323,0,0,0,0,0,0
2018-03-27 12:00:00,0,1910.8417,0,0,0,0,0,0
2018-03-27 13:00:00,0,1894.3172,0,0,0,0,0,0
2018-03-27 14:00:00,0,1882.4592,0,0,0,0,0,0
2018-03-27 15:00:00,0,1881.7032,0,0,0,0,0,0
2018-03-27 16:00:00,0,1891.7966,0,0,0,0,0,0
2018-03-27 17:00:00,0,1864.9012,0,0,0,0,0,0
2018-03-27 18:00:00,0,1832.2206,0,0,0,0,0,0
2018-03-27 19:00:00,0,1796.0762,0,0,0,0,0,0
2018-03-27 20:00:00,25.8,1796.0762,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-27 21:00:00,75.2895,1837.2417,79.2328,79.2328,79.2328,29.55,29.55,29.55
2018-03-27 22:00:00,75.2895,1878.3923,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-27 23:00:00,29.5833,1878.3923,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-28 00:00:00,75.2895,1919.5128,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-28 01:00:00,75.2895,1957.8058,79.2328,79.2328,79.2328,42.29285714,53.65695401,42.29285714
2018-03-28 02:00:00,75.2895,1993.2713,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-28 03:00:00,75.2895,2022.0506,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-28 04:00:00,75.2895,2042.1111,79.2328,79.2328,79.2328,81.91239745,70.88492694,81.91239745
2018-03-28 05:00:00,75.2895,2043.2717,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-28 06:00:00,75.2895,2034.7927,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-28 07:00:00,0,1944.1482,0,0,0,0,0,0
2018-03-28 08:00:00,0,1848.8482,0,0,0,0,0,0
2018-03-28 09:00:00,0,1749.5334,0,0,0,0,0,0
2018-03-28 10:00:00,0,1677.7025,0,0,0,0,0,0
2018-03-28 11:00:00,0,1614.5501,0,0,0,0,0,0
2018-03-28 12:00:00,0,1589.485,0,0,0,0,0,0
2018-03-28 13:00:00,0,1552.2574,0,0,0,0,0,0
2018-03-28 14:00:00,0,1515.644,0,0,0,0,0,0
2018-03-28 15:00:00,0,1483.0209,0,0,0,0,0,0
2018-03-28 16:00:00,0,1471.6616,0,0,0,0,0,0
2018-03-28 17:00:00,0,1438.545,0,0,0,0,0,0
2018-03-28 18:00:00,0,1390.9378,0,0,0,0,0,0
2018-03-28 19:00:00,0,1342.865,0,0,0,0,0,0
2018-03-28 20:00:00,75.2895,1373.0689,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-28 21:00:00,75.2895,1404.9341,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-28 22:00:00,38.0378,1404.9341,79.2328,79.2328,79.2328,81.91239745,81.57577109,81.91239745
2018-03-28 23:00:00,75.2895,1440.122,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 00:00:00,75.2895,1476.9712,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 01:00:00,75.2895,1515.4818,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 02:00:00,75.2895,1547.8835,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 03:00:00,75.2895,1577.6255,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 04:00:00,75.2895,1601.021,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 05:00:00,75.2895,1606.5876,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 06:00:00,75.2895,1606.4827,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 07:00:00,0,1521.8182,0,0,0,0,0,0
2018-03-29 08:00:00,0,1447.7032,0,0,0,0,0,0
2018-03-29 09:00:00,0,1379.4346,0,0,0,0,0,0
2018-03-29 10:00:00,0,1334.4749,0,0,0,0,0,0
2018-03-29 11:00:00,0,1287.9874,0,0,0,0,0,0
2018-03-29 12:00:00,0,1270.7013,0,0,0,0,0,0
2018-03-29 13:00:00,0,1233.7067,0,0,0,0,0,0
2018-03-29 14:00:00,0,1189.1414,0,0,0,0,0,0
2018-03-29 15:00:00,0,1168.8733,0,0,0,0,0,0
2018-03-29 16:00:00,0,1149.6855,0,0,0,0,0,0
2018-03-29 17:00:00,0,1129.1658,0,0,0,0,0,0
2018-03-29 18:00:00,0,1107.635,0,0,0,0,0,0
2018-03-29 19:00:00,0,1075.1683,0,0,0,0,0,0
2018-03-29 20:00:00,75.2895,1116.1839,29.7167,44.2339,79.2328,29.71666667,29.71666667,29.71666667
2018-03-29 21:00:00,75.2895,1160.4694,27.1421,76.5044,79.2328,26.08333333,26.08333333,26.08333333
2018-03-29 22:00:00,75.2895,1208.0249,79.2328,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-29 23:00:00,75.2895,1250.2592,28.3625,32.5827,79.2328,28.3625,28.3625,28.3625
2018-03-30 00:00:00,75.2895,1289.6372,79.2328,79.2328,79.2328,31.53611111,31.53611111,31.53611111
2018-03-30 01:00:00,75.2895,1326.159,79.2328,79.2328,79.2328,34.70972222,34.70972222,34.70972222
2018-03-30 02:00:00,75.2895,1359.8245,79.2328,79.2328,79.2328,37.88333333,37.88333333,37.88333333
2018-03-30 03:00:00,75.2895,1388.2851,53.455,43.6667,79.2328,43.66666667,43.66666667,43.66666667
2018-03-30 04:00:00,75.2895,1411.5406,79.2328,79.2328,79.2328,49.45,49.45,49.45
2018-03-30 05:00:00,75.2895,1448.0261,79.2328,79.2328,79.2328,78.413068,78.413068,78.413068
2018-03-30 06:00:00,75.2895,1486.4916,32.55,32.55,32.55,81.91239745,81.91239745,81.91239745
2018-03-30 07:00:00,0,1451.7472,0,0,0,0,0,0
2018-03-30 08:00:00,0,1419.1037,0,0,0,0,0,0
2018-03-30 09:00:00,0,1389.8426,0,0,0,0,0,0
2018-03-30 10:00:00,0,1365.0685,0,0,0,0,0,0
2018-03-30 11:00:00,0,1352.4916,0,0,0,0,0,0
2018-03-30 12:00:00,0,1373.1246,0,0,0,0,0,0
2018-03-30 13:00:00,0,1399.8947,0,0,0,0,0,0
2018-03-30 14:00:00,0,1419.3315,0,0,0,0,0,0
2018-03-30 15:00:00,0,1446.6683,0,0,0,0,0,0
2018-03-30 16:00:00,0,1427.0342,0,0,0,0,0,0
2018-03-30 17:00:00,0,1404.6646,0,0,0,0,0,0
2018-03-30 18:00:00,0,1380.7942,0,0,0,0,0,0
2018-03-30 19:00:00,0,1349.2526,0,0,0,0,0,0
2018-03-30 20:00:00,75.2895,1392.3531,79.2328,79.2328,79.2328,27.4,27.4,27.4
2018-03-30 21:00:00,75.2895,1424.1417,79.2328,74.0712,79.2328,81.91239745,39.96875,39.96875
2018-03-30 22:00:00,75.2895,1456.4835,63.9666,39.3542,79.2328,39.35416667,81.91239745,39.35416667
2018-03-30 23:00:00,75.2895,1489.3784,79.2328,38.7396,79.2328,38.73958333,38.73958333,38.73958333
2018-03-31 00:00:00,75.2895,1522.8265,79.2328,79.2328,79.2328,38.125,38.125,38.125
2018-03-31 01:00:00,38.475,1522.8265,42.2991,51.5046,79.2328,81.91239745,38.475,76.63618238
2018-03-31 02:00:00,75.2895,1555.6445,64.1751,53.6943,79.2328,38.825,81.91239745,81.91239745
2018-03-31 03:00:00,75.2895,1589.61,37.55,37.55,79.2328,81.91239745,81.91239745,81.91239745
2018-03-31 04:00:00,75.2895,1615.0555,73.2311,57.6779,79.2328,47.01666667,47.01666667,47.01666667
2018-03-31 05:00:00,75.2895,1643.1261,44.1,44.1,61.4642,81.91239745,81.91239745,81.91239745
2018-03-31 06:00:00,75.2895,1676.0003,38.7625,38.7625,38.7625,38.7625,81.91239745,81.91239745
2018-03-31 07:00:00,0,1638.8615,0,0,0,0,0,0
2018-03-31 08:00:00,0,1610.344,0,0,0,0,0,0
2018-03-31 09:00:00,0,1589.3384,0,0,0,0,0,0
2018-03-31 10:00:00,0,1566.942,0,0,0,0,0,0
2018-03-31 11:00:00,0,1546.8559,0,0,0,0,0,0
2018-03-31 12:00:00,0,1532.722,0,0,0,0,0,0
2018-03-31 13:00:00,75.2895,1595.4875,5.55,79.2328,79.2328,5.55,81.91239745,5.55
2018-03-31 14:00:00,75.2895,1639.9954,25.8362,79.2328,79.2328,25.8362406,81.91239745,81.91239745
2018-03-31 15:00:00,21.7625,1639.9954,21.7625,79.2328,79.2328,21.7625,81.91239745,61.48627214
2018-03-31 16:00:00,75.2895,1682.8065,27.7217,60.9501,79.2328,27.72166667,27.72166667,27.72166667
2018-03-31 17:00:00,75.2895,1730.6082,22.1764,44.1458,79.2328,25.4770117,22.17642857,61.82532216
2018-03-31 18:00:00,75.2895,1770.2,31.2986,79.2328,79.2328,31.29857143,74.49648977,81.91239745
2018-03-31 19:00:00,75.2895,1802.7409,74.4246,79.2328,79.2328,81.91239745,81.91239745,81.91239745
2018-03-31 20:00:00,75.2895,1830.8564,78.3783,79.2328,79.2328,44.05,81.91239745,81.91239745
2018-03-31 21:00:00,75.2895,1863.3819,79.2328,79.2328,79.2328,39.15,81.91239745,81.91239745
2018-03-31 22:00:00,75.2895,1896.5262,79.2328,79.2328,79.2328,38.4625,81.91239745,81.91239745
2018-03-31 23:00:00,75.2895,1930.2892,79.2328,79.2328,79.2328,37.775,81.91239745,81.91239745
2018-04-01 00:00:00,43.8947,1935.032,39.8545,38.5142,38.5142,46.56819389,39.92595468,40.73239235
2018-04-01 01:00:00,38.45,1935.032,39.8545,38.5142,38.5142,47.20738784,40.55752549,41.36471445
2018-04-01 02:00:00,43.8947,1940.0897,39.8545,38.5142,38.5142,47.37077182,40.71855283,41.52574178
2018-04-01 03:00:00,43.8947,1941.1357,39.8545,38.5142,38.5142,47.72819487,41.07073991,41.87792887
2018-04-01 04:00:00,43.8947,1937.4743,39.8545,38.5142,38.5142,47.72819487,41.07073991,41.87792887
2018-04-01 05:00:00,43.8947,1948.4946,39.8545,38.5142,38.5142,47.72819487,41.07073991,41.87792887
2018-04-01 06:00:00,43.8947,1958.6374,39.8545,38.59,38.59,47.72819487,41.07073991,41.87792887
2018-04-01 07:00:00,43.8947,1970.1121,39.8545,38.6,38.6,47.94295036,41.28380441,42.09099337
2018-04-01 08:00:00,43.8947,1984.2266,39.8545,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 09:00:00,13.2525,1984.2266,39.9671,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 10:00:00,43.8947,2001.1147,40.2723,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 11:00:00,43.8947,2041.7657,40.3612,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 12:00:00,43.8947,2087.9354,40.3612,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 13:00:00,43.8947,2152.7557,40.3612,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 14:00:00,14.36,2152.7557,40.3612,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 15:00:00,43.8947,2196.361,40.3612,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 16:00:00,43.8947,2234.1185,40.3612,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 17:00:00,42.1683,2272.7452,40.3612,38.6,38.6,48.71061839,42.0435603,42.85074925
2018-04-01 18:00:00,43.8947,2285.1937,40.3612,38.6,38.6,48.71061839,42.3224779,42.98392907
2018-04-01 19:00:00,43.8947,2295.0428,40.3612,38.6,38.6,48.71061839,43.04925276,43.69698373
2018-04-01 20:00:00,43.8947,2307.1684,40.5273,38.6,38.6,49.95921344,44.60094053,45.24947106
2018-04-01 21:00:00,43.8947,2322.4749,40.5273,38.6,38.6,51.47711066,46.08881076,46.74057471
2018-04-01 22:00:00,43.8947,2343.2601,40.5273,38.6,38.6,52.58163197,47.1689175,47.82198379
2018-04-01 23:00:00,43.8947,2362.3954,40.5273,38.6,38.6,52.88774175,47.46850555,48.1219637
2018-04-02 00:00:00,24.4667,2362.3954,40.5273,38.6,38.6,53.11302989,47.68890507,48.34383681
2018-04-02 01:00:00,43.8947,2378.2307,40.5273,38.6,38.6,53.11302989,47.68890507,48.34383681
2018-04-02 02:00:00,43.8947,2387.2484,40.5273,38.6,38.6,53.11302989,47.68890507,48.34383681
2018-04-02 03:00:00,40.1375,2387.2484,40.5273,38.6,38.6,53.11302989,47.68890507,48.34383681
2018-04-02 04:00:00,43.8947,2384.4648,40.5273,38.6,38.6,53.11302989,47.68890507,48.34383681
2018-04-02 05:00:00,43.8947,2399.0401,40.5273,38.6,38.6,53.11302989,47.68890507,48.34383681
2018-04-02 06:00:00,43.8947,2411.2303,40.5273,38.6063,38.6063,53.11302989,47.68890507,48.34383681
2018-04-02 07:00:00,0,2377.3525,0,0,0,0,0,0
2018-04-02 08:00:00,0,2354.2466,0,0,0,0,0,0
2018-04-02 09:00:00,0,2337.8514,0,0,0,0,0,0
2018-04-02 10:00:00,0,2343.1861,0,0,0,0,0,0
2018-04-02 11:00:00,0,2366.3225,0,0,0,0,0,0
2018-04-02 12:00:00,0,2401.8174,0,0,0,0,0,0
2018-04-02 13:00:00,0,2440.6099,0,0,0,0,0,0
2018-04-02 14:00:00,0,2451.7778,0,0,0,0,0,0
2018-04-02 15:00:00,0,2480.6136,0,0,0,0,0,0
2018-04-02 16:00:00,0,2479.0123,0,0,0,0,0,0
2018-04-02 17:00:00,0,2455.5808,0,0,0,0,0,0
2018-04-02 18:00:00,0,2428.3595,0,0,0,0,0,0
2018-04-02 19:00:00,0,2397.9892,0,0,0,0,0,0
2018-04-02 20:00:00,43.8947,2412.9132,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-02 21:00:00,43.8947,2428.1559,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-02 22:00:00,43.8947,2443.7174,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-02 23:00:00,43.8947,2459.5977,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-03 00:00:00,43.8947,2475.2305,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-03 01:00:00,43.8947,2487.2445,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-03 02:00:00,43.8947,2495.6397,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-03 03:00:00,43.8947,2500,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-03 04:00:00,43.8947,2495.1386,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-03 05:00:00,43.8947,2476.4895,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-03 06:00:00,43.8947,2450.2175,43.1505,38.7375,38.7375,53.11302989,47.68890507,48.34383681
2018-04-03 07:00:00,0,2386.3249,0,0,0,0,0,0
2018-04-03 08:00:00,0,2325.2271,0,0,0,0,0,0
2018-04-03 09:00:00,0,2290.9858,0,0,0,0,0,0
2018-04-03 10:00:00,0,2284.6817,0,0,0,0,0,0
2018-04-03 11:00:00,0,2279.423,0,0,0,0,0,0
2018-04-03 12:00:00,0,2272.4997,0,0,0,0,0,0
2018-04-03 13:00:00,0,2276.7793,0,0,0,0,0,0
2018-04-03 14:00:00,0,2287.2859,0,0,0,0,0,0
2018-04-03 15:00:00,0,2306.7299,0,0,0,0,0,0
2018-04-03 16:00:00,0,2307.7169,0,0,0,0,0,0
2018-04-03 17:00:00,0,2278.3815,0,0,0,0,0,0
2018-04-03 18:00:00,0,2243.3709,0,0,0,0,0,0
2018-04-03 19:00:00,0,2207.0117,0,0,0,0,0,0
2018-04-03 20:00:00,43.8947,2221.0019,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-03 21:00:00,43.8947,2237.3997,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-03 22:00:00,43.8947,2253.8649,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-03 23:00:00,43.8947,2270.3977,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-04 00:00:00,43.8947,2286.548,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-04 01:00:00,43.8947,2302.3157,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-04 02:00:00,43.8947,2311.566,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-04 03:00:00,43.8947,2316.2075,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-04 04:00:00,43.8947,2308.162,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-04 05:00:00,43.8947,2288.6561,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-04 06:00:00,43.8947,2250.5739,45.486,40.4338,40.49,53.11302989,47.68890507,48.34383681
2018-04-04 07:00:00,0,2171.2821,0,0,0,0,0,0
2018-04-04 08:00:00,0,2098.1111,0,0,0,0,0,0
2018-04-04 09:00:00,0,2045.5711,0,0,0,0,0,0
2018-04-04 10:00:00,0,2026.3933,0,0,0,0,0,0
2018-04-04 11:00:00,0,2024.9569,0,0,0,0,0,0
2018-04-04 12:00:00,0,2029.6411,0,0,0,0,0,0
2018-04-04 13:00:00,0,2024.1898,0,0,0,0,0,0
2018-04-04 14:00:00,0,2024.8086,0,0,0,0,0,0
2018-04-04 15:00:00,0,2034.5673,0,0,0,0,0,0
2018-04-04 16:00:00,0,2032.7899,0,0,0,0,0,0
2018-04-04 17:00:00,0,2003.3566,0,0,0,0,0,0
2018-04-04 18:00:00,0,1981.2992,0,0,0,0,0,0
2018-04-04 19:00:00,0,1952.0409,0,0,0,0,0,0
2018-04-04 20:00:00,43.8947,1967.8087,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-04 21:00:00,43.8947,1983.0889,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-04 22:00:00,43.8947,1997.8817,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-04 23:00:00,43.8947,2012.1869,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 00:00:00,43.8947,2027.3978,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 01:00:00,43.8947,2043.5143,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 02:00:00,43.8947,2051.9021,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 03:00:00,43.8947,2050.6185,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 04:00:00,43.8947,2042.7168,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 05:00:00,43.8947,2016.5319,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 06:00:00,43.8947,1981.3077,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 07:00:00,0,1897.5096,0,0,0,0,0,0
2018-04-05 08:00:00,0,1825.1165,0,0,0,0,0,0
2018-04-05 09:00:00,0,1763.2386,0,0,0,0,0,0
2018-04-05 10:00:00,0,1699.0969,0,0,0,0,0,0
2018-04-05 11:00:00,0,1639.4072,0,0,0,0,0,0
2018-04-05 12:00:00,0,1601.8192,0,0,0,0,0,0
2018-04-05 13:00:00,0,1592.3919,0,0,0,0,0,0
2018-04-05 14:00:00,0,1572.0903,0,0,0,0,0,0
2018-04-05 15:00:00,0,1579.7696,0,0,0,0,0,0
2018-04-05 16:00:00,0,1585.7977,0,0,0,0,0,0
2018-04-05 17:00:00,0,1583.5933,0,0,0,0,0,0
2018-04-05 18:00:00,0,1560.6653,0,0,0,0,0,0
2018-04-05 19:00:00,0,1520.6093,0,0,0,0,0,0
2018-04-05 20:00:00,43.8947,1525.5088,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 21:00:00,43.8947,1530.2684,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 22:00:00,43.8947,1534.8882,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-05 23:00:00,43.8947,1539.3681,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 00:00:00,43.8947,1543.7081,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 01:00:00,43.8947,1547.9082,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 02:00:00,43.8947,1551.9685,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 03:00:00,43.8947,1547.3737,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 04:00:00,43.8947,1542.479,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 05:00:00,43.8947,1523.5605,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 06:00:00,43.8947,1486.3765,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 07:00:00,0,1404.6543,0,0,0,0,0,0
2018-04-06 08:00:00,0,1327.8515,0,0,0,0,0,0
2018-04-06 09:00:00,0,1273.3004,0,0,0,0,0,0
2018-04-06 10:00:00,0,1258.4575,0,0,0,0,0,0
2018-04-06 11:00:00,0,1247.7363,0,0,0,0,0,0
2018-04-06 12:00:00,0,1251.1709,0,0,0,0,0,0
2018-04-06 13:00:00,0,1253.0899,0,0,0,0,0,0
2018-04-06 14:00:00,0,1267.8889,0,0,0,0,0,0
2018-04-06 15:00:00,0,1287.1764,0,0,0,0,0,0
2018-04-06 16:00:00,0,1311.0134,0,0,0,0,0,0
2018-04-06 17:00:00,0,1321.7774,0,0,0,0,0,0
2018-04-06 18:00:00,0,1304.0741,0,0,0,0,0,0
2018-04-06 19:00:00,0,1276.2598,0,0,0,0,0,0
2018-04-06 20:00:00,43.8947,1283.8038,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-06 21:00:00,43.8947,1286.7916,45.486,40.789,40.8408,40.575,40.575,40.575
2018-04-06 22:00:00,43.8947,1292.8018,45.486,40.789,40.8408,37.21666667,37.21666667,37.21666667
2018-04-06 23:00:00,43.8947,1298.4271,45.486,40.789,40.8408,37.64444444,47.65624993,43.7266595
2018-04-07 00:00:00,43.8947,1303.6674,45.486,40.789,40.8408,38.07222222,38.07222222,38.07222222
2018-04-07 01:00:00,43.8947,1308.5226,45.486,40.789,40.8408,38.5,38.72694444,38.72694444
2018-04-07 02:00:00,43.8947,1312.8829,45.486,40.789,40.8408,39.05,47.68890507,48.34383681
2018-04-07 03:00:00,43.8947,1315.9569,45.486,40.789,40.8408,44.87006079,47.68890507,48.34383681
2018-04-07 04:00:00,43.8947,1317.7446,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-07 05:00:00,43.8947,1324.5619,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-07 06:00:00,43.8947,1330.3307,45.486,40.789,40.8408,53.11302989,47.68890507,48.34383681
2018-04-07 07:00:00,0,1290.0307,0,0,0,0,0,0
2018-04-07 08:00:00,0,1254.9872,0,0,0,0,0,0
2018-04-07 09:00:00,0,1242.7517,0,0,0,0,0,0
2018-04-07 10:00:00,0,1256.6875,0,0,0,0,0,0
2018-04-07 11:00:00,0,1286.086,0,0,0,0,0,0
2018-04-07 12:00:00,0,1321.09,0,0,0,0,0,0
2018-04-07 13:00:00,43.8947,1398.5437,45.486,40.804,40.8408,18.6285185,47.68890507,48.34383681
2018-04-07 14:00:00,43.8947,1473.7805,45.486,40.804,40.8408,0,47.68890507,48.34383681
2018-04-07 15:00:00,43.8947,1542.7682,45.486,40.804,40.8408,0,47.68890507,48.34383681
2018-04-07 16:00:00,43.8947,1601.4015,45.486,40.804,40.8408,0,0,0
2018-04-07 17:00:00,43.8947,1641.749,45.486,40.804,40.8408,0,0,0
2018-04-07 18:00:00,43.8947,1658.9536,45.486,40.804,40.8408,53.11302989,24.77857143,24.77857143
2018-04-07 19:00:00,43.8947,1666.4878,45.486,40.804,40.8408,53.11302989,47.68890507,48.34383681
2018-04-07 20:00:00,43.8947,1669.4418,45.486,40.804,40.8408,53.11302989,47.68890507,48.34383681
2018-04-07 21:00:00,43.8947,1671.7546,45.486,40.804,40.8408,53.11302989,47.68890507,48.34383681
2018-04-07 22:00:00,43.8947,1674.1949,45.486,40.804,40.8408,41.18333333,47.68890507,48.34383681
2018-04-07 23:00:00,43.8947,1683.3701,45.486,40.804,40.8408,33.7,47.68890507,48.34383681
2018-04-08 00:00:00,43.8947,1690.3404,45.486,40.804,40.8408,53.11302989,47.68890507,48.34383681
2018-04-08 01:00:00,43.8947,1695.1056,45.486,40.804,40.8408,38.6,47.68890507,48.34383681
2018-04-08 02:00:00,43.8947,1701.1534,45.486,40.804,40.8408,37.175,47.68890507,48.34383681
2018-04-08 03:00:00,43.8947,1705.5699,45.486,40.804,40.8408,38.9875,47.68890507,48.34383681
2018-04-08 04:00:00,43.8947,1708.3552,45.486,40.804,40.8408,40.8,47.68890507,48.34383681
2018-04-08 05:00:00,43.8947,1713.1294,45.486,40.804,40.8408,38.59,47.68890507,48.34383681
2018-04-08 06:00:00,43.8947,1717.9719,45.486,40.804,40.8408,38.51416667,47.68890507,48.34383681
2018-04-08 07:00:00,43.8947,1725.4522,45.486,40.804,40.8408,39.48350806,47.68890507,48.34383681
2018-04-08 08:00:00,43.8947,1738.4397,45.486,41.0727,41.1032,29.46416667,47.68890507,48.34383681
2018-04-08 09:00:00,43.8947,1764.4136,45.486,41.5891,41.6198,53.11302989,47.68890507,48.34383681
2018-04-08 10:00:00,43.8947,1816.1896,45.486,41.9522,41.9829,53.11302989,47.68890507,48.34383681
2018-04-08 11:00:00,43.8947,1882.3164,45.486,42.0436,42.0744,53.11302989,47.68890507,48.34383681
2018-04-08 12:00:00,43.8947,1955.1809,45.486,42.0436,42.0744,53.11302989,47.68890507,48.34383681
2018-04-08 13:00:00,43.8947,2018.8559,45.486,42.0436,42.0744,7.8825,47.68890507,48.34383681
2018-04-08 14:00:00,43.8947,2077.8588,45.486,42.0436,42.0744,46.60358586,47.68890507,48.34383681
2018-04-08 15:00:00,43.8947,2127.0841,45.486,42.0436,42.0744,53.11302989,47.68890507,48.34383681
2018-04-08 16:00:00,43.8947,2182.8498,45.486,42.0436,42.0744,50.3988628,47.68890507,48.34383681
2018-04-08 17:00:00,43.8947,2212.4878,45.486,42.0436,42.0744,39.52833333,47.68890507,48.34383681
2018-04-08 18:00:00,43.8947,2225.7367,45.486,42.0436,42.0744,53.11302989,47.68890507,48.34383681
2018-04-08 19:00:00,43.8947,2232.3589,45.486,42.0436,42.0744,53.11302989,47.68890507,48.34383681
2018-04-08 20:00:00,43.8947,2244.3017,45.486,42.0436,42.0744,53.11302989,47.68890507,48.34383681
2018-04-08 21:00:00,43.8947,2264.277,45.486,42.0436,42.0744,53.11302989,48.09944004,48.34383681
2018-04-08 22:00:00,43.8947,2279.1447,45.486,42.0436,42.0744,53.11302989,49.12227886,48.77905622
2018-04-08 23:00:00,43.8947,2293.675,45.486,42.0436,42.0744,53.11302989,49.25262728,48.90940464
2018-04-09 00:00:00,43.8947,2305.6252,45.486,42.0436,42.0744,53.11302989,49.74184703,49.39839456
2018-04-09 01:00:00,43.8947,2314.9955,45.486,42.0436,42.0744,53.54279879,50.47727996,50.13253731
2018-04-09 02:00:00,43.8947,2321.7858,45.486,42.0436,42.0744,53.96242276,50.89310463,50.54836197
2018-04-09 03:00:00,43.8947,2322.6135,45.486,42.0436,42.0744,54.15238414,51.08131223,50.73656958
2018-04-09 04:00:00,43.8947,2316.1756,45.486,42.0436,42.0744,54.15238414,51.08131223,50.73656958
2018-04-09 05:00:00,43.8947,2279.9432,45.486,42.0436,42.0744,54.15238414,51.08131223,50.73656958
2018-04-09 06:00:00,43.8947,2229.5592,45.486,42.0436,42.0744,54.59523167,51.51979333,51.17505068
2018-04-09 07:00:00,0,2139.4098,0,0,0,0,0,0
2018-04-09 08:00:00,0,2057.5872,0,0,0,0,0,0
2018-04-09 09:00:00,0,1989.3031,0,0,0,0,0,0
2018-04-09 10:00:00,0,1961.5349,0,0,0,0,0,0
2018-04-09 11:00:00,0,1931.9265,0,0,0,0,0,0
2018-04-09 12:00:00,0,1905.5632,0,0,0,0,0,0
2018-04-09 13:00:00,0,1888.3152,0,0,0,0,0,0
2018-04-09 14:00:00,0,1880.4652,0,0,0,0,0,0
2018-04-09 15:00:00,0,1903.0742,0,0,0,0,0,0
2018-04-09 16:00:00,0,1920.8237,0,0,0,0,0,0
2018-04-09 17:00:00,0,1903.9217,0,0,0,0,0,0
2018-04-09 18:00:00,0,1883.6124,0,0,0,0,0,0
2018-04-09 19:00:00,0,1850.893,0,0,0,0,0,0
2018-04-09 20:00:00,43.8947,1863.4208,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-09 21:00:00,43.8947,1877.6248,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-09 22:00:00,43.8947,1891.9225,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-09 23:00:00,43.8947,1906.314,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-10 00:00:00,43.8947,1920.7993,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-10 01:00:00,43.8947,1931.9996,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-10 02:00:00,43.8947,1939.9148,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-10 03:00:00,43.8947,1943.2063,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-10 04:00:00,43.8947,1933.9659,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-10 05:00:00,43.8947,1907.0205,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-10 06:00:00,43.8947,1867.5278,45.486,42.9723,43.0006,55.25450633,52.17239447,51.82765181
2018-04-10 07:00:00,0,1782.0155,0,0,0,0,0,0
2018-04-10 08:00:00,0,1708.0905,0,0,0,0,0,0
2018-04-10 09:00:00,0,1652.236,0,0,0,0,0,0
2018-04-10 10:00:00,0,1648.794,0,0,0,0,0,0
2018-04-10 11:00:00,0,1628.4762,0,0,0,0,0,0
2018-04-10 12:00:00,0,1607.6666,0,0,0,0,0,0
2018-04-10 13:00:00,0,1616.6066,0,0,0,0,0,0
2018-04-10 14:00:00,0,1613.5349,0,0,0,0,0,0
2018-04-10 15:00:00,0,1634.4517,0,0,0,0,0,0
2018-04-10 16:00:00,0,1649.7793,0,0,0,0,0,0
2018-04-10 17:00:00,0,1643.8534,0,0,0,0,0,0
2018-04-10 18:00:00,0,1630.7486,0,0,0,0,0,0
2018-04-10 19:00:00,0,1592.5967,0,0,0,0,0,0
2018-04-10 20:00:00,43.8947,1609.746,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-10 21:00:00,43.8947,1625.48,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-10 22:00:00,43.8947,1640.1228,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-10 23:00:00,43.8947,1655.3955,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-11 00:00:00,43.8947,1671.2983,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-11 01:00:00,43.8947,1681.3736,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-11 02:00:00,43.8947,1685.9026,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-11 03:00:00,43.8947,1683.3689,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-11 04:00:00,43.8947,1673.0298,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-11 05:00:00,43.8947,1655.2795,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-11 06:00:00,43.8947,1619.5787,46.0167,44.062,44.0878,55.25450633,52.17239447,51.82765181
2018-04-11 07:00:00,0,1541.1657,0,0,0,0,0,0
2018-04-11 08:00:00,0,1470.5708,0,0,0,0,0,0
2018-04-11 09:00:00,0,1429.8883,0,0,0,0,0,0
2018-04-11 10:00:00,0,1418.1572,0,0,0,0,0,0
2018-04-11 11:00:00,0,1419.4954,0,0,0,0,0,0
2018-04-11 12:00:00,0,1422.491,0,0,0,0,0,0
2018-04-11 13:00:00,0,1425.9201,0,0,0,0,0,0
2018-04-11 14:00:00,0,1431.7356,0,0,0,0,0,0
2018-04-11 15:00:00,0,1452.2848,0,0,0,0,0,0
2018-04-11 16:00:00,0,1459.9964,0,0,0,0,0,0
2018-04-11 17:00:00,0,1447.8577,0,0,0,0,0,0
2018-04-11 18:00:00,0,1425.2207,0,0,0,0,0,0
2018-04-11 19:00:00,0,1397.5694,0,0,0,0,0,0
2018-04-11 20:00:00,43.8947,1420.0196,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-11 21:00:00,43.8947,1440.5549,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-11 22:00:00,43.8947,1459.1751,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-11 23:00:00,43.8947,1475.8804,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 00:00:00,43.8947,1490.3957,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 01:00:00,43.8947,1502.7209,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 02:00:00,43.8947,1512.8562,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 03:00:00,43.8947,1514.1564,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 04:00:00,43.8947,1508.893,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 05:00:00,43.8947,1481.6445,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 06:00:00,43.8947,1440.5733,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 07:00:00,0,1352.6712,0,0,0,0,0,0
2018-04-12 08:00:00,0,1275.7807,0,0,0,0,0,0
2018-04-12 09:00:00,0,1217.8687,0,0,0,0,0,0
2018-04-12 10:00:00,0,1193.3461,0,0,0,0,0,0
2018-04-12 11:00:00,0,1178.0419,0,0,0,0,0,0
2018-04-12 12:00:00,0,1154.9837,0,0,0,0,0,0
2018-04-12 13:00:00,0,1127.5433,0,0,0,0,0,0
2018-04-12 14:00:00,0,1109.9759,0,0,0,0,0,0
2018-04-12 15:00:00,0,1120.5896,0,0,0,0,0,0
2018-04-12 16:00:00,0,1152.3619,0,0,0,0,0,0
2018-04-12 17:00:00,0,1160.3281,0,0,0,0,0,0
2018-04-12 18:00:00,0,1148.7303,0,0,0,0,0,0
2018-04-12 19:00:00,0,1121.6225,0,0,0,0,0,0
2018-04-12 20:00:00,43.8947,1137.0752,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 21:00:00,43.8947,1153.0342,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 22:00:00,43.8947,1169.252,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-12 23:00:00,43.8947,1186.9323,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 00:00:00,43.8947,1206.075,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 01:00:00,43.8947,1219.7784,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 02:00:00,43.8947,1228.0424,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 03:00:00,43.8947,1228.6137,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 04:00:00,43.8947,1226.2953,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 05:00:00,43.8947,1200.7815,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 06:00:00,43.8947,1165.2429,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 07:00:00,0,1085.1916,0,0,0,0,0,0
2018-04-13 08:00:00,0,1022.2411,0,0,0,0,0,0
2018-04-13 09:00:00,0,970.5322,0,0,0,0,0,0
2018-04-13 10:00:00,0,964.0742,0,0,0,0,0,0
2018-04-13 11:00:00,0,940.2875,0,0,0,0,0,0
2018-04-13 12:00:00,0,905.33,0,0,0,0,0,0
2018-04-13 13:00:00,0,885.9387,0,0,0,0,0,0
2018-04-13 14:00:00,0,877.3313,0,0,0,0,0,0
2018-04-13 15:00:00,0,881.4864,0,0,0,0,0,0
2018-04-13 16:00:00,0,891.9904,0,0,0,0,0,0
2018-04-13 17:00:00,0,858.5546,0,0,0,0,0,0
2018-04-13 18:00:00,0,843.4316,0,0,0,0,0,0
2018-04-13 19:00:00,0,831.3338,0,0,0,0,0,0
2018-04-13 20:00:00,43.8947,847.8441,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-13 21:00:00,43.8947,852.9437,46.111,44.3161,44.3398,38.22857143,38.22857143,38.22857143
2018-04-13 22:00:00,43.8947,857.5514,46.111,44.3161,44.3398,38.775,38.775,38.775
2018-04-13 23:00:00,43.8947,864.0717,46.111,44.3161,44.3398,36.65,36.65,36.65
2018-04-14 00:00:00,43.8947,872.5044,46.111,44.3161,44.3398,34.525,34.525,34.525
2018-04-14 01:00:00,43.8947,879.2497,46.111,44.3161,44.3398,53.66028103,52.17239447,51.82765181
2018-04-14 02:00:00,43.8947,886.3887,46.111,44.3161,44.3398,55.25450633,35.9625,35.9625
2018-04-14 03:00:00,43.8947,893.9215,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-14 04:00:00,43.8947,896.7427,46.111,44.3161,44.3398,55.25450633,46.91182771,48.63554098
2018-04-14 05:00:00,43.8947,892.8989,46.111,44.3161,44.3398,47.35416667,52.17239447,51.82765181
2018-04-14 06:00:00,43.8947,895.1142,46.111,44.3161,44.3398,41.43333333,52.17239447,51.82765181
2018-04-14 07:00:00,0,856.4503,0,0,0,0,0,0
2018-04-14 08:00:00,0,830.8944,0,0,0,0,0,0
2018-04-14 09:00:00,0,822.438,0,0,0,0,0,0
2018-04-14 10:00:00,0,828.7619,0,0,0,0,0,0
2018-04-14 11:00:00,0,847.3759,0,0,0,0,0,0
2018-04-14 12:00:00,0,871.2029,0,0,0,0,0,0
2018-04-14 13:00:00,43.8947,937.5079,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-14 14:00:00,43.8947,993.9251,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-14 15:00:00,43.8947,1044.3536,46.111,44.3161,44.3398,0,0,0
2018-04-14 16:00:00,43.8947,1077.906,46.111,44.3161,44.3398,11.2517999,6.61421875,6.61421875
2018-04-14 17:00:00,43.8947,1109.8069,46.111,44.3161,44.3398,8.449369369,8.449369369,8.449369369
2018-04-14 18:00:00,43.8947,1123.7278,46.111,44.3161,44.3398,28.42708333,52.17239447,51.82765181
2018-04-14 19:00:00,43.8947,1125.442,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-14 20:00:00,43.8947,1122.6306,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-14 21:00:00,43.8947,1120.2914,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-14 22:00:00,43.8947,1119.5892,46.111,44.3161,44.3398,44.52678571,44.52678571,44.52678571
2018-04-14 23:00:00,43.8947,1120.3462,46.111,44.3161,44.3398,43.05357143,52.17239447,51.82765181
2018-04-15 00:00:00,43.8947,1122.4291,46.111,44.3161,44.3398,41.58035714,41.58035714,41.58035714
2018-04-15 01:00:00,43.8947,1125.838,46.111,44.3161,44.3398,40.10714286,40.10714286,40.10714286
2018-04-15 02:00:00,43.8947,1130.5727,46.111,44.3161,44.3398,38.63392857,38.63392857,38.63392857
2018-04-15 03:00:00,43.8947,1136.6333,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-15 04:00:00,43.8947,1144.0198,46.111,44.3161,44.3398,35.6875,52.17239447,51.82765181
2018-04-15 05:00:00,43.8947,1147.7251,46.111,44.3161,44.3398,39.77777778,39.77777778,51.82765181
2018-04-15 06:00:00,43.8947,1155.556,46.111,44.3161,44.3398,35.19375,35.19375,35.19375
2018-04-15 07:00:00,43.8947,1172.7307,46.111,44.3161,44.3398,24.81166667,24.81166667,51.82765181
2018-04-15 08:00:00,43.8947,1193.2937,46.111,44.3161,44.3398,21.04694444,52.17239447,51.82765181
2018-04-15 09:00:00,43.8947,1226.5297,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-15 10:00:00,43.8947,1272.1168,46.111,44.3161,44.3398,0,52.17239447,0
2018-04-15 11:00:00,43.8947,1324.804,46.111,44.3161,44.3398,0,0,0
2018-04-15 12:00:00,43.8947,1358.6542,46.111,44.3161,44.3398,6.283333333,6.283333333,6.283333333
2018-04-15 13:00:00,43.8947,1416.8883,46.111,44.3161,44.3398,0,0,0
2018-04-15 14:00:00,43.8947,1485.6311,46.111,44.3161,44.3398,0,0,31.3453599
2018-04-15 15:00:00,43.8947,1537.8326,46.111,44.3161,44.3398,38.79495119,52.17239447,51.82765181
2018-04-15 16:00:00,43.8947,1578.9152,46.111,44.3161,44.3398,45.117173,52.17239447,51.82765181
2018-04-15 17:00:00,43.8947,1610.9825,46.111,44.3161,44.3398,36.69988889,39.70089663,40.9889769
2018-04-15 18:00:00,43.8947,1622.9497,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-15 19:00:00,43.8947,1632.386,46.111,44.3161,44.3398,55.25450633,52.17239447,51.82765181
2018-04-15 20:00:00,43.8947,1645.1613,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-15 21:00:00,43.8947,1663.6065,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-15 22:00:00,43.8947,1679.9602,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-15 23:00:00,43.8947,1694.2222,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-16 00:00:00,43.8947,1706.3927,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-16 01:00:00,43.8947,1716.4716,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-16 02:00:00,43.8947,1724.4588,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-16 03:00:00,43.8947,1729.1341,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-16 04:00:00,43.8947,1721.9389,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-16 05:00:00,43.8947,1690.24,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-16 06:00:00,43.8947,1649.2046,46.111,44.4283,44.4404,55.25450633,52.17239447,51.82765181
2018-04-16 07:00:00,0,1571.6223,0,0,0,0,0,0
2018-04-16 08:00:00,0,1509.3196,0,0,0,0,0,0
2018-04-16 09:00:00,0,1467.1757,0,0,0,0,0,0
2018-04-16 10:00:00,0,1459.1307,0,0,0,0,0,0
2018-04-16 11:00:00,0,1418.4639,0,0,0,0,0,0
2018-04-16 12:00:00,0,1370.0533,0,0,0,0,0,0
2018-04-16 13:00:00,0,1302.2309,0,0,0,0,0,0
2018-04-16 14:00:00,0,1285.8599,0,0,0,0,0,0
2018-04-16 15:00:00,0,1244.6426,0,0,0,0,0,0
2018-04-16 16:00:00,0,1211.8241,0,0,0,0,0,0
2018-04-16 17:00:00,0,1179.0852,0,0,0,0,0,0
2018-04-16 18:00:00,0,1143.8891,0,0,0,0,0,0
2018-04-16 19:00:00,0,1106.0467,0,0,0,0,0,0
2018-04-16 20:00:00,43.8947,1113.9111,48.5581,47.7831,47.7943,35.15654762,52.17239447,51.82765181
2018-04-16 21:00:00,43.8947,1123.0309,48.5581,47.7831,47.7943,33.76160714,52.17239447,51.82765181
2018-04-16 22:00:00,43.8947,1133.4062,48.5581,47.7831,47.7943,46.44338154,52.17239447,51.82765181
2018-04-16 23:00:00,43.8947,1145.6464,48.5581,47.7831,47.7943,55.25450633,52.17239447,51.82765181
2018-04-17 00:00:00,43.8947,1159.7517,48.5581,47.7831,47.7943,55.25450633,52.17239447,51.82765181
2018-04-17 01:00:00,43.8947,1175.722,48.5581,47.7831,47.7943,55.25450633,52.17239447,51.82765181
2018-04-17 02:00:00,43.8947,1185.1372,48.5581,47.7831,47.7943,55.25450633,52.17239447,51.82765181
2018-04-17 03:00:00,43.8947,1188.98,48.5581,47.7831,47.7943,55.25450633,52.17239447,51.82765181
2018-04-17 04:00:00,43.8947,1183.2473,48.5581,47.7831,47.7943,55.25450633,52.17239447,51.82765181
2018-04-17 05:00:00,43.8947,1175.9544,48.5581,47.7831,47.7943,55.25450633,52.17239447,51.82765181
2018-04-17 06:00:00,43.8947,1150.1736,48.5581,47.7831,47.7943,55.25450633,52.17239447,51.82765181
2018-04-17 07:00:00,0,1085.2911,0,0,0,0,0,0
2018-04-17 08:00:00,0,1022.8047,0,0,0,0,0,0
2018-04-17 09:00:00,0,986.8382,0,0,0,0,0,0
2018-04-17 10:00:00,0,975.2351,0,0,0,0,0,0
2018-04-17 11:00:00,0,975.8389,0,0,0,0,0,0
2018-04-17 12:00:00,0,978.6148,0,0,0,0,0,0
2018-04-17 13:00:00,0,978.9978,0,0,0,0,0,0
2018-04-17 14:00:00,0,981.8518,0,0,0,0,0,0
2018-04-17 15:00:00,0,996.7185,0,0,0,0,0,0
2018-04-17 16:00:00,0,1015.4099,0,0,0,0,0,0
2018-04-17 17:00:00,0,1011.6551,0,0,0,0,0,0
2018-04-17 18:00:00,0,995.3931,0,0,0,0,0,0
2018-04-17 19:00:00,0,979.8569,0,0,0,0,0,0
2018-04-17 20:00:00,43.8947,997.0107,49.2607,48.5495,48.5598,55.25450633,52.17239447,30.17285851
2018-04-17 21:00:00,43.8947,1014.3535,49.2607,48.5495,48.5598,55.25450633,40.83523292,51.82765181
2018-04-17 22:00:00,43.8947,1031.5237,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-17 23:00:00,43.8947,1048.5215,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 00:00:00,43.8947,1065.3467,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 01:00:00,43.8947,1077.5258,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 02:00:00,43.8947,1085.594,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 03:00:00,43.8947,1087.9518,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 04:00:00,43.8947,1090.233,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 05:00:00,43.8947,1076.1278,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 06:00:00,43.8947,1046.9599,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 07:00:00,0,970.9259,0,0,0,0,0,0
2018-04-18 08:00:00,0,901.5076,0,0,0,0,0,0
2018-04-18 09:00:00,0,853.2249,0,0,0,0,0,0
2018-04-18 10:00:00,0,841.1623,0,0,0,0,0,0
2018-04-18 11:00:00,0,847.5021,0,0,0,0,0,0
2018-04-18 12:00:00,0,857.4919,0,0,0,0,0,0
2018-04-18 13:00:00,0,867.0072,0,0,0,0,0,0
2018-04-18 14:00:00,0,872.6527,0,0,0,0,0,0
2018-04-18 15:00:00,0,896.7407,0,0,0,0,0,0
2018-04-18 16:00:00,0,911.5046,0,0,0,0,0,0
2018-04-18 17:00:00,0,923.8496,0,0,0,0,0,0
2018-04-18 18:00:00,0,915.2203,0,0,0,0,0,0
2018-04-18 19:00:00,0,891.1014,0,0,0,0,0,0
2018-04-18 20:00:00,43.8947,906.8489,49.2607,48.5495,48.5598,51.506173,52.17239447,51.82765181
2018-04-18 21:00:00,43.8947,922.8341,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-18 22:00:00,43.8947,939.2281,49.2607,48.5495,48.5598,55.25450633,25.67916667,25.67916667
2018-04-18 23:00:00,43.8947,956.0309,49.2607,48.5495,48.5598,25.225,48.2907278,51.82765181
2018-04-19 00:00:00,43.8947,973.0137,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 01:00:00,43.8947,989.1639,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 02:00:00,43.8947,997.6732,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 03:00:00,43.8947,1003.0235,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 04:00:00,43.8947,1004.8937,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 05:00:00,43.8947,992.5885,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 06:00:00,43.8947,964.0826,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 07:00:00,0,888.2545,0,0,0,0,0,0
2018-04-19 08:00:00,0,814.5222,0,0,0,0,0,0
2018-04-19 09:00:00,0,765.8055,0,0,0,0,0,0
2018-04-19 10:00:00,0,750.4474,0,0,0,0,0,0
2018-04-19 11:00:00,0,749.8783,0,0,0,0,0,0
2018-04-19 12:00:00,0,745.8379,0,0,0,0,0,0
2018-04-19 13:00:00,0,747.9664,0,0,0,0,0,0
2018-04-19 14:00:00,0,757.7719,0,0,0,0,0,0
2018-04-19 15:00:00,0,775.3374,0,0,0,0,0,0
2018-04-19 16:00:00,0,796.0266,0,0,0,0,0,0
2018-04-19 17:00:00,0,810.9734,0,0,0,0,0,0
2018-04-19 18:00:00,0,797.5048,0,0,0,0,0,0
2018-04-19 19:00:00,0,772.9252,0,0,0,0,0,0
2018-04-19 20:00:00,43.8947,796.2035,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 21:00:00,43.8947,812.3537,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 22:00:00,43.8947,829.0027,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-19 23:00:00,43.8947,846.1505,49.2607,48.5495,48.5598,26.28962538,49.13593721,51.82765181
2018-04-20 00:00:00,43.8947,863.797,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-20 01:00:00,43.8947,882.7823,49.2607,48.5495,48.5598,44.725,49.98888889,51.82765181
2018-04-20 02:00:00,43.8947,892.2725,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-20 03:00:00,43.8947,891.35,49.2607,48.5495,48.5598,51.73571429,47.5775532,51.82765181
2018-04-20 04:00:00,43.8947,887.1519,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-20 05:00:00,43.8947,878.4397,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-20 06:00:00,43.8947,848.403,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-20 07:00:00,0,770.9391,0,0,0,0,0,0
2018-04-20 08:00:00,0,702.7405,0,0,0,0,0,0
2018-04-20 09:00:00,0,657.0933,0,0,0,0,0,0
2018-04-20 10:00:00,0,644.415,0,0,0,0,0,0
2018-04-20 11:00:00,0,632.3815,0,0,0,0,0,0
2018-04-20 12:00:00,0,630.4085,0,0,0,0,0,0
2018-04-20 13:00:00,0,628.8905,0,0,0,0,0,0
2018-04-20 14:00:00,0,628.9399,0,0,0,0,0,0
2018-04-20 15:00:00,0,642.442,0,0,0,0,0,0
2018-04-20 16:00:00,0,657.2301,0,0,0,0,0,0
2018-04-20 17:00:00,0,663.3722,0,0,0,0,0,0
2018-04-20 18:00:00,0,646.9259,0,0,0,0,0,0
2018-04-20 19:00:00,0,621.7419,0,0,0,0,0,0
2018-04-20 20:00:00,43.8947,636.7447,49.2607,48.5495,48.5598,27.225,27.225,27.225
2018-04-20 21:00:00,43.8947,635.0166,49.2607,48.5495,48.5598,45.45,52.17239447,51.82765181
2018-04-20 22:00:00,43.8947,639.1969,49.2607,48.5495,48.5598,39.25,41.06371665,45.00533891
2018-04-20 23:00:00,43.8947,643.5796,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 00:00:00,43.8947,647.4349,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 01:00:00,43.8947,650.7626,49.2607,48.5495,48.5598,40.19722222,42.53055556,42.53055556
2018-04-21 02:00:00,43.8947,653.5629,49.2607,48.5495,48.5598,50.96386992,51.09739447,50.75265181
2018-04-21 03:00:00,43.8947,663.5032,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 04:00:00,43.8947,665.5684,49.2607,48.5495,48.5598,41.6,41.6,41.6
2018-04-21 05:00:00,43.8947,670.4687,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 06:00:00,43.8947,674.4014,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 07:00:00,0,633.482,0,0,0,0,0,0
2018-04-21 08:00:00,0,601.8576,0,0,0,0,0,0
2018-04-21 09:00:00,0,588.9762,0,0,0,0,0,0
2018-04-21 10:00:00,0,600.0966,0,0,0,0,0,0
2018-04-21 11:00:00,0,623.8941,0,0,0,0,0,0
2018-04-21 12:00:00,0,652.1061,0,0,0,0,0,0
2018-04-21 13:00:00,43.8947,716.6295,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 14:00:00,43.8947,777.7881,49.2607,48.5495,48.5598,0,52.17239447,51.82765181
2018-04-21 15:00:00,43.8947,848.5531,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 16:00:00,43.8947,903.7329,49.2607,48.5495,48.5598,0,0,0
2018-04-21 17:00:00,43.8947,936.7352,49.2607,48.5495,48.5598,7.225546218,7.225546218,7.225546218
2018-04-21 18:00:00,43.8947,956.8043,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 19:00:00,43.8947,966.2426,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 20:00:00,43.8947,959.8145,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 21:00:00,43.8947,963.3198,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-21 22:00:00,43.8947,966.8025,49.2607,48.5495,48.5598,40.025,40.025,40.025
2018-04-21 23:00:00,43.8947,970.2628,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 00:00:00,43.8947,973.7006,49.2607,48.5495,48.5598,44.0566961,52.17239447,51.82765181
2018-04-22 01:00:00,43.8947,975.6533,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 02:00:00,43.8947,974.5919,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 03:00:00,43.8947,969.2157,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 04:00:00,43.8947,968.9321,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 05:00:00,43.8947,973.8548,49.2607,48.5495,48.5598,52.51840771,52.17239447,51.82765181
2018-04-22 06:00:00,43.8947,980.3321,49.2607,48.5495,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 07:00:00,43.8947,989.0749,49.2607,48.8967,48.5598,43.09642952,52.17239447,51.82765181
2018-04-22 08:00:00,43.8947,1005.7771,49.2607,49.6277,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 09:00:00,43.8947,1041.7587,49.2607,50.2049,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 10:00:00,43.8947,1096.2957,49.2607,50.7993,48.5598,42.87056568,52.17239447,51.82765181
2018-04-22 11:00:00,43.8947,1162.8597,49.2607,51.0926,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 12:00:00,43.8947,1233.7803,49.2607,51.3602,48.5598,14.88041667,52.17239447,51.82765181
2018-04-22 13:00:00,43.8947,1302.4803,49.2607,51.5745,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 14:00:00,43.8947,1368.8338,49.2607,51.8659,48.5598,51.34825633,52.17239447,51.82765181
2018-04-22 15:00:00,43.8947,1421.476,49.2607,52.0892,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 16:00:00,43.8947,1465.2335,49.2607,52.3581,48.5598,53.26964759,52.17239447,51.82765181
2018-04-22 17:00:00,43.8947,1501.1807,49.2607,52.4943,48.5598,17.32019841,52.17239447,51.82765181
2018-04-22 18:00:00,43.8947,1516.4816,49.2607,52.7699,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 19:00:00,43.8947,1522.0489,49.2607,53.1555,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 20:00:00,43.8947,1515.7208,49.2607,53.504,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 21:00:00,43.8947,1530.7461,49.2607,53.7783,48.5598,55.25450633,52.17239447,51.82765181
2018-04-22 22:00:00,43.8947,1542.8463,49.2607,54.0644,48.5598,55.25450633,52.33419544,52.52106241
2018-04-22 23:00:00,43.8947,1553.1713,49.2607,54.3621,48.5598,55.25450633,52.48154581,52.66841279
2018-04-23 00:00:00,43.8947,1561.7211,49.2607,54.6767,48.5598,55.25450633,52.57228531,52.75915229
2018-04-23 01:00:00,43.8947,1568.4956,49.2607,55.0084,48.5598,55.25450633,52.57228531,52.75915229
2018-04-23 02:00:00,43.8947,1573.4949,49.2607,55.3578,48.5598,55.25450633,52.57228531,52.75915229
2018-04-23 03:00:00,43.8947,1574.0661,49.2607,55.7255,48.5598,55.25450633,52.57228531,52.75915229
2018-04-23 04:00:00,43.8947,1568.7084,49.2607,56.1839,48.5598,48.89478588,52.57228531,52.75915229
2018-04-23 05:00:00,43.8947,1545.5915,49.2607,56.7755,48.5598,55.25450633,52.57228531,52.75915229
2018-04-23 06:00:00,43.8947,1506.1638,49.2607,57.5621,48.5598,55.25450633,52.57228531,52.75915229
2018-04-23 07:00:00,0,1426.0917,0,0,0,0,0,0
2018-04-23 08:00:00,0,1357.8071,0,0,0,0,0,0
2018-04-23 09:00:00,0,1312.6342,0,0,0,0,0,0
2018-04-23 10:00:00,0,1295.1762,0,0,0,0,0,0
2018-04-23 11:00:00,0,1282.5073,0,0,0,0,0,0
2018-04-23 12:00:00,0,1262.814,0,0,0,0,0,0
2018-04-23 13:00:00,0,1257.622,0,0,0,0,0,0
2018-04-23 14:00:00,0,1241.4664,0,0,0,0,0,0
2018-04-23 15:00:00,0,1252.7023,0,0,0,0,0,0
2018-04-23 16:00:00,0,1245.2525,0,0,0,0,0,0
2018-04-23 17:00:00,0,1215.9599,0,0,0,0,0,0
2018-04-23 18:00:00,0,1172.0085,0,0,0,0,0,0
2018-04-23 19:00:00,0,1134.215,0,0,0,0,0,0
2018-04-23 20:00:00,43.8947,1147.8377,49.2607,60.5218,49.0698,55.25450633,52.57228531,52.75915229
2018-04-23 21:00:00,43.8947,1168.938,49.2607,60.5218,49.0698,55.25450633,52.57228531,52.75915229
2018-04-23 22:00:00,43.8947,1184.9082,49.2607,60.5218,49.0698,55.25450633,52.57228531,52.75915229
2018-04-23 23:00:00,43.8947,1200.8485,49.2607,60.5218,50.5095,55.25450633,52.57228531,52.75915229
2018-04-24 00:00:00,43.8947,1216.7588,49.2607,60.5218,50.5095,55.25450633,52.57228531,52.75915229
2018-04-24 01:00:00,43.8947,1232.639,49.2607,60.5218,50.5095,55.25450633,52.57228531,52.75915229
2018-04-24 02:00:00,43.8947,1242.3479,49.2607,60.5218,50.5095,55.25450633,52.57228531,52.75915229
2018-04-24 03:00:00,43.8947,1239.9439,49.2607,60.5218,50.5095,55.25450633,52.57228531,52.75915229
2018-04-24 04:00:00,43.8947,1236.5589,49.2607,60.5218,50.5095,55.25450633,52.57228531,52.75915229
2018-04-24 05:00:00,43.8947,1213.6531,49.2607,60.5218,50.5095,55.25450633,52.57228531,52.75915229
2018-04-24 06:00:00,43.8947,1176.9296,49.2607,60.5218,50.5095,55.25450633,52.57228531,52.75915229
2018-04-24 07:00:00,0,1094.1457,0,0,0,0,0,0
2018-04-24 08:00:00,0,1035.5907,0,0,0,0,0,0
2018-04-24 09:00:00,0,986.8034,0,0,0,0,0,0
2018-04-24 10:00:00,0,979.2165,0,0,0,0,0,0
2018-04-24 11:00:00,0,969.6599,0,0,0,0,0,0
2018-04-24 12:00:00,0,951.7373,0,0,0,0,0,0
2018-04-24 13:00:00,0,940.3996,0,0,0,0,0,0
2018-04-24 14:00:00,0,925.2778,0,0,0,0,0,0
2018-04-24 15:00:00,0,931.482,0,0,0,0,0,0
2018-04-24 16:00:00,0,941.0986,0,0,0,0,0,0
2018-04-24 17:00:00,0,944.2616,0,0,0,0,0,0
2018-04-24 18:00:00,0,924.2214,0,0,0,0,0,0
2018-04-24 19:00:00,0,903.2659,0,0,0,0,0,0
2018-04-24 20:00:00,43.8947,917.4811,49.2607,60.5218,55.8046,55.25450633,52.57228531,52.75915229
2018-04-24 21:00:00,43.8947,929.9864,49.2607,60.5218,55.8046,55.25450633,52.57228531,52.75915229
2018-04-24 22:00:00,43.8947,940.7817,49.2607,60.5218,55.8046,55.25450633,52.57228531,52.75915229
2018-04-24 23:00:00,43.8947,949.8669,49.2607,60.5218,55.8046,55.25450633,52.57228531,52.75915229
2018-04-25 00:00:00,43.8947,957.2422,49.2607,60.5218,56.8745,55.25450633,52.57228531,52.75915229
2018-04-25 01:00:00,43.8947,962.9074,49.2607,60.5218,56.8745,55.25450633,52.57228531,52.75915229
2018-04-25 02:00:00,43.8947,966.8627,49.2607,60.5218,56.8745,55.25450633,52.57228531,52.75915229
2018-04-25 03:00:00,43.8947,962.3569,49.2607,60.5218,56.8745,55.25450633,52.57228531,52.75915229
2018-04-25 04:00:00,43.8947,959.6288,49.2607,60.5218,56.8745,55.25450633,52.57228531,52.75915229
2018-04-25 05:00:00,43.8947,925.2446,49.2607,60.5218,56.8745,55.25450633,52.57228531,52.75915229
2018-04-25 06:00:00,43.8947,879.6353,49.2607,60.5218,56.8745,55.25450633,52.57228531,52.75915229
2018-04-25 07:00:00,0,798.127,0,0,0,0,0,0
2018-04-25 08:00:00,0,735.5008,0,0,0,0,0,0
2018-04-25 09:00:00,0,678.4083,0,0,0,0,0,0
2018-04-25 10:00:00,0,651.4383,0,0,0,0,0,0
2018-04-25 11:00:00,0,637.2968,0,0,0,0,0,0
2018-04-25 12:00:00,0,612.0429,0,0,0,0,0,0
2018-04-25 13:00:00,0,602.2968,0,0,0,0,0,0
2018-04-25 14:00:00,0,583.4874,0,0,0,0,0,0
2018-04-25 15:00:00,0,583.3693,0,0,0,0,0,0
2018-04-25 16:00:00,0,585.7194,0,0,0,0,0,0
2018-04-25 17:00:00,0,588.6269,0,0,0,0,0,0
2018-04-25 18:00:00,0,575.6681,0,0,0,0,0,0
2018-04-25 19:00:00,0,549.4766,0,0,0,0,0,0
2018-04-25 20:00:00,43.8947,563.924,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-25 21:00:00,43.8947,579.5005,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-25 22:00:00,43.8947,595.2608,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-25 23:00:00,43.8947,611.2048,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-26 00:00:00,43.8947,627.3325,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-26 01:00:00,43.8947,642.4928,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-26 02:00:00,43.8947,651.833,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-26 03:00:00,43.8947,651.3457,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-26 04:00:00,43.8947,649.3769,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-26 05:00:00,43.8947,621.6094,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-26 06:00:00,43.8947,590.7805,49.2607,60.5218,59.2457,55.25450633,52.57228531,52.75915229
2018-04-26 07:00:00,0,509.6728,0,0,0,0,0,0
2018-04-26 08:00:00,0,439.9802,0,0,0,0,0,0
2018-04-26 09:00:00,0,376.2317,0,0,0,0,0,0
2018-04-26 10:00:00,0,312.7578,0,0,0,0,0,0
2018-04-26 11:00:00,0,246.5544,0,0,0,0,0,0
2018-04-26 12:00:00,0,193.5859,0,0,0,0,0,0
2018-04-26 13:00:00,0,172.0192,0,0,0,0,0,0
2018-04-26 14:00:00,0,158.0911,0,0,0,0,0,0
2018-04-26 15:00:00,0,154.6193,0,0,0,0,0,0
2018-04-26 16:00:00,0,164.7242,0,0,0,0,0,0
2018-04-26 17:00:00,0,158.2832,0,0,0,0,0,0
2018-04-26 18:00:00,0,150.6524,0,0,0,0,0,0
2018-04-26 19:00:00,0,133.0776,0,0,0,0,0,0
2018-04-26 20:00:00,43.8947,144.5569,49.2607,60.5218,60.6736,55.25450633,52.57228531,52.75915229
2018-04-26 21:00:00,43.8947,165.9272,49.2607,60.5218,60.6736,55.25450633,52.57228531,52.75915229
2018-04-26 22:00:00,43.8947,185.3062,49.2607,60.5218,60.6736,39.34914919,52.57228531,52.75915229
2018-04-26 23:00:00,43.8947,202.6939,49.2607,60.5218,60.6736,28.1925,52.57228531,52.75915229
2018-04-27 00:00:00,43.8947,216.4254,49.2607,60.5218,60.6736,55.25450633,52.57228531,52.75915229
2018-04-27 01:00:00,43.8947,226.5007,49.2607,60.5218,60.6736,41.27,52.57228531,52.75915229
2018-04-27 02:00:00,43.8947,232.9197,49.2607,60.5218,60.6736,55.25450633,52.57228531,52.75915229
2018-04-27 03:00:00,43.8947,235.282,49.2607,60.5218,60.6761,55.25450633,52.57228531,52.75915229
2018-04-27 04:00:00,43.8947,237.4372,49.2607,60.5218,60.6761,55.25450633,52.57228531,52.75915229
2018-04-27 05:00:00,43.8947,219.0921,49.2607,60.5218,60.6761,55.25450633,52.57228531,52.75915229
2018-04-27 06:00:00,43.8947,180.1549,49.2607,60.5218,60.6761,55.25450633,52.57228531,52.75915229
2018-04-27 07:00:00,0,107.5025,0,0,0,0,0,0
2018-04-27 08:00:00,0,51.2619,0,0,0,0,0,0
2018-04-27 09:00:00,0,11.5636,0,0,0,0,0,0
2018-04-27 10:00:00,0,4.3565,0,0,0,0,0,0
2018-04-27 11:00:00,0,0,0,0,0,0,0,0
2018-04-27 12:00:00,0,7.7454,0,0,0,0,0,0
2018-04-27 13:00:00,0,5.426,0,0,0,0,0,0
2018-04-27 14:00:00,0,7.2902,0,0,0,0,0,0
2018-04-27 15:00:00,0,26.108,0,0,0,0,0,0
2018-04-27 16:00:00,0,47.2401,0,0,0,0,0,0
2018-04-27 17:00:00,0,61.0007,0,0,0,0,0,0
2018-04-27 18:00:00,0,41.0761,0,0,0,0,0,0
2018-04-27 19:00:00,0,21.8817,0,0,0,0,0,0
2018-04-27 20:00:00,43.8947,32.0296,49.2607,60.5218,61.6167,32.61928571,32.61928571,32.61928571
2018-04-27 21:00:00,40.0286,32.0296,49.2607,60.5218,61.6167,40.02857143,50.759844,40.02857143
2018-04-27 22:00:00,42.5875,32.0296,49.2607,60.5218,61.6167,42.5875,52.57228531,42.5875
2018-04-27 23:00:00,42.185,32.0296,49.2607,60.5218,61.6167,42.185,52.57228531,42.185
2018-04-28 00:00:00,41.7825,32.0296,49.2607,60.5218,61.6167,41.7825,52.57228531,41.7825
2018-04-28 01:00:00,43.8947,34.2928,49.2607,60.5218,61.6167,55.25450633,52.57228531,52.75915229
2018-04-28 02:00:00,40.9775,34.2928,49.2607,60.5218,62.5898,55.25450633,52.57228531,52.75915229
2018-04-28 03:00:00,40.575,34.2928,49.2607,60.5218,62.5898,40.575,52.57228531,40.575
2018-04-28 04:00:00,43.8947,47.0231,49.2607,60.5218,62.5898,29.75,52.57228531,29.75
2018-04-28 05:00:00,43.8947,55.6583,49.2607,60.5218,62.5898,55.25450633,52.57228531,52.75915229
2018-04-28 06:00:00,31.3263,55.6583,49.2607,60.5218,62.5898,31.32625,52.57228531,52.75915229
2018-04-28 07:00:00,0,29.3568,0,0,0,0,0,0
2018-04-28 08:00:00,0,16.1889,0,0,0,0,0,0
2018-04-28 09:00:00,0,13.4594,0,0,0,0,0,0
2018-04-28 10:00:00,0,26.8301,0,0,0,0,0,0
2018-04-28 11:00:00,0,35.6728,0,0,0,0,0,0
2018-04-28 12:00:00,0,54.6903,0,0,0,0,0,0
2018-04-28 13:00:00,0,77.6968,49.2607,60.5218,62.5898,55.25450633,1.839202721,52.75915229
2018-04-28 14:00:00,0,114.8819,49.2607,58.6833,58.6833,55.25450633,52.57228531,25.3572532
2018-04-28 15:00:00,0,143.9766,49.2607,60.5218,63.3429,55.25450633,52.57228531,52.75915229
2018-04-28 16:00:00,0,151.9183,49.2607,60.5218,63.3429,55.25450633,52.57228531,0
2018-04-28 17:00:00,0,152.2652,49.2607,60.5218,63.3429,55.25450633,52.57228531,24.68173013
2018-04-28 18:00:00,43.8947,170.2483,49.2607,60.5218,63.3429,55.25450633,52.57228531,23.91357143
2018-04-28 19:00:00,34.9167,170.2483,49.2607,60.5218,63.3429,34.91666667,52.57228531,34.91666667
2018-04-28 20:00:00,40.37,170.2483,49.2607,60.5218,63.3429,40.37,52.57228531,52.75915229
2018-04-28 21:00:00,43.8947,174.0956,49.2607,60.5218,63.3813,55.25450633,52.57228531,52.75915229
2018-04-28 22:00:00,38.46,174.0956,49.2607,60.5218,63.3813,38.46,52.57228531,52.75915229
2018-04-28 23:00:00,37.3,174.0956,49.2607,60.5218,63.3813,37.3,52.57228531,52.75915229
2018-04-29 00:00:00,36.275,174.0956,49.2607,60.5218,63.3813,55.25450633,52.57228531,52.75915229
2018-04-29 01:00:00,35.5125,174.0956,49.2607,60.5218,63.3813,55.25450633,52.57228531,52.75915229
2018-04-29 02:00:00,34.75,174.0956,49.2607,60.5218,63.3813,55.25450633,52.57228531,52.75915229
2018-04-29 03:00:00,43.8947,172.0341,49.2607,60.5218,63.5036,45.75,52.57228531,52.75915229
2018-04-29 04:00:00,37.6688,172.0341,49.2607,60.5218,63.5036,55.25450633,52.57228531,54.95508209
2018-04-29 05:00:00,27.1,172.0341,49.2607,60.5218,63.5036,55.25450633,52.57228531,55.27391304
2018-04-29 06:00:00,28.1,172.0341,49.2607,60.5218,63.5036,55.25450633,52.57228531,55.27391304
2018-04-29 07:00:00,27.2125,172.0341,49.2607,60.5218,63.5036,55.25450633,52.57228531,55.27391304
2018-04-29 08:00:00,20.0479,172.0341,49.2607,60.5218,63.5036,55.25450633,52.57228531,55.27391304
2018-04-29 09:00:00,6.4539,172.0341,49.2607,60.5218,63.5036,55.25450633,52.57228531,55.27391304
2018-04-29 10:00:00,30.9065,206.3534,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-29 11:00:00,0,219.4759,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-29 12:00:00,43.8947,290.1872,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-29 13:00:00,0,325.3442,49.2607,60.5218,60.9367,55.25450633,52.57228531,60.40255696
2018-04-29 14:00:00,0,356.2779,49.2607,60.5218,63.5036,0,52.57228531,60.40255696
2018-04-29 15:00:00,0,369.5496,49.2607,60.5218,63.5036,0,52.57228531,60.40255696
2018-04-29 16:00:00,0,374.5345,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-29 17:00:00,0,378.8577,49.2607,60.5218,63.5036,0,52.57228531,60.40255696
2018-04-29 18:00:00,28.01,378.8577,49.2607,60.5218,63.5036,28.01,52.57228531,60.40255696
2018-04-29 19:00:00,29.6531,378.8577,49.2607,60.5218,63.5036,29.65305556,52.57228531,60.40255696
2018-04-29 20:00:00,27.4394,378.8577,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-29 21:00:00,21.5833,378.8577,49.2607,60.5218,63.5036,21.58333333,52.57228531,60.40255696
2018-04-29 22:00:00,22.65,378.8577,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-29 23:00:00,22.7083,378.8577,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-30 00:00:00,22.7667,378.8577,49.2607,60.5218,63.5036,22.76666667,52.57228531,60.40255696
2018-04-30 01:00:00,22.825,378.8577,49.2607,60.5218,63.5036,22.825,52.57228531,60.40255696
2018-04-30 02:00:00,30.525,378.8577,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-30 03:00:00,42.8995,378.8577,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-30 04:00:00,43.8947,366.2141,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-30 05:00:00,43.8947,340.003,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-30 06:00:00,43.8947,292.6088,49.2607,60.5218,63.5036,55.25450633,52.57228531,60.40255696
2018-04-30 07:00:00,0,209.4214,0,0,0,0,0,0
2018-04-30 08:00:00,0,154.4478,0,0,0,0,0,0
2018-04-30 09:00:00,0,117.8529,0,0,0,0,0,0
2018-04-30 10:00:00,0,93.9605,0,0,0,0,0,0
2018-04-30 11:00:00,0,80.8472,0,0,0,0,0,0
2018-04-30 12:00:00,0,89.3289,0,0,0,0,0,0
2018-04-30 13:00:00,0,66.289,0,0,0,0,0,0
2018-04-30 14:00:00,0,48.978,0,0,0,0,0,0
2018-04-30 15:00:00,0,48.0338,0,0,0,0,0,0
2018-04-30 16:00:00,0,47.4751,0,0,0,0,0,0
2018-04-30 17:00:00,0,58.1088,0,0,0,0,0,0
2018-04-30 18:00:00,0,26.1148,0,0,0,0,0,0
2018-04-30 19:00:00,0,0,0,0,0,0,0,0
2018-04-30 20:00:00,26.8767,0,49.2607,60.5218,63.5036,55.25450633,52.57228531,126.8766667
2018-04-30 21:00:00,26.45,0,49.2607,60.5218,63.5036,55.25450633,52.57228531,126.45
2018-04-30 22:00:00,43.8947,14.7328,49.2607,60.5218,63.5036,55.25450633,52.57228531,127.525
2018-04-30 23:00:00,28.6,14.7328,49.2607,60.5218,63.5036,55.25450633,52.57228531,128.6

